On the Emerging Potential of Quantum Annealing Hardware for Combinatorial Optimization

Over the past decade, the usefulness of quantum annealing hardware for combinatorial optimization has been the subject of much debate. Thus far, experimental benchmarking studies have indicated that quantum annealing hardware does not provide an irrefutable performance gain over state-of-the-art optimization methods. However, as this hardware continues to evolve, each new iteration brings improved performance and warrants further benchmarking. To that end, this work conducts an optimization performance assessment of D-Wave Systems' most recent Advantage Performance Update computer, which can natively solve sparse unconstrained quadratic optimization problems with over 5,000 binary decision variables and 40,000 quadratic terms. We demonstrate that classes of contrived problems exist where this quantum annealer can provide run time benefits over a collection of established classical solution methods that represent the current state-of-the-art for benchmarking quantum annealing hardware. Although this work does not present strong evidence of an irrefutable performance benefit for this emerging optimization technology, it does exhibit encouraging progress, signaling the potential impacts on practical optimization tasks in the future.

==> data/Pegasus-Lattice_Size-16-grd-dwave.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000001,0.08571019999999997,0.08571019999999997,17.741911743611663,17.741911743611663,0.10049863817294054,0.0013263085927736821,0.0013263085927736821
0000002,0.10587095999999999,0.10587095999999999,17.17917604968872,17.17917604968872,0.1004493772932813,0.0009622437940309204,0.0009622437940309204
0000004,0.1415028,0.1415028,16.686747170537807,16.686747170537807,0.09913884005330492,0.0013818844117171809,0.0013818844117171809
0000008,0.19770990000000002,0.19770990000000002,16.53718825856933,16.53718825856933,0.07845037811143953,0.00343128214404482,0.00343128214404482
0000016,0.30900310000000003,0.30900310000000003,16.15280202130099,16.15280202130099,0.07050007378707383,0.00396890036929986,0.00396890036929986
0000032,0.50362212,0.50362212,15.82345876613342,15.82345876613342,0.06087355721639935,0.005569096197339056,0.005569096197339056
0000064,0.86572428,0.86572428,15.59527566770384,15.59527566770384,0.06387865844035563,0.005734139948324546,0.005734139948324546
0000128,1.63624202,1.63624202,15.386117503702218,15.386117503702218,0.05510631529149568,0.006610093773547685,0.006610093773547685
0000256,3.1310632400000005,3.1310632400000005,15.275595385748186,15.275595385748186,0.05602259687951075,0.007585526141684003,0.007585526141684003
0000512,6.15962374,6.15962374,15.083488710768044,15.083488710768044,0.04633631822144999,0.009203280345696183,0.009203280345696183
0001024,12.21314562,12.21314562,14.910279629197142,14.910279629197142,0.05258761129194793,0.015797649899799798,0.015797649899799798
0002048,24.331837300000004,24.331837300000004,14.763983598228299,14.763983598228299,0.04497323495344134,0.037771909498216065,0.037771909498216065
0004096,48.47304755999998,48.47304755999998,14.611239966946,14.611239966946,0.04791990419029419,0.0500325078958786,0.0500325078958786
0008192,96.95678221999998,96.95678221999998,14.423790281689575,14.423790281689575,0.045849852016653175,0.06995597740655438,0.06995597740655438
0016384,195.1680602,195.1680602,14.335692986109724,14.335692986109724,0.04387855683107309,0.16212785491305232,0.16212785491305232
0032768,391.09380658000003,391.09380658000003,14.180504152687321,14.180504152687321,0.04391406183161821,0.5630758958335069,0.5630758958335069
0065536,781.33973054,781.33973054,14.03591906882878,14.03591906882878,0.043974158019785964,0.6441080383586562,0.6441080383586562
0131072,1562.1664768400003,1562.1664768400003,13.86031813096095,13.86031813096095,0.040200503686049285,1.2163127034287613,1.2163127034287613
0262144,3126.1664329800005,3126.1664329800005,13.783054441170535,13.783054441170535,0.03654949315082115,3.4834249249104663,3.4834249249104663


==> data/Pegasus-Lattice_Size-16-grd-scd.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000001,1.0316051959991455,1.0316051959991455,87.42480721672409,87.42480721672409,0.35339603242093476,0.0007057983954221702,0.0007057983954221702
0000002,2.0301130390167237,2.0301130390167237,69.65324434021375,69.65324434021375,1.1713859603788965,0.0003632315420437997,0.0003632315420437997
0000004,4.005703330039978,4.005703330039978,8.766469940544438,8.766469940544438,0.06885817002602451,9.323168154009604e-05,9.323168154009604e-05
0000008,8.006149592399597,8.006149592399597,8.488951747242117,8.488951747242117,0.06072350201432761,0.00020058722214534336,0.00020058722214534336
0000016,16.00573100566864,16.00573100566864,8.1818055136194,8.1818055136194,0.05494091388577825,6.480314045557605e-05,6.480314045557605e-05
0000032,32.00565774440766,32.00565774440766,7.944388181400505,7.944388181400505,0.04234006103861743,7.972806661066412e-05,7.972806661066412e-05
0000064,64.00560829162598,64.00560829162598,7.816829589801183,7.816829589801183,0.045823978100105654,7.613214651984688e-05,7.613214651984688e-05
0000128,128.00543019771575,128.00543019771575,7.646471208507379,7.646471208507379,0.037647192976744355,7.779579924503949e-05,7.779579924503949e-05
0000256,256.0052944850922,256.0052944850922,7.527547664770216,7.527547664770216,0.03406562269183618,6.319549659814194e-05,6.319549659814194e-05
0000512,512.0053003406524,512.0053003406524,7.354689518482754,7.354689518482754,0.028855991728691226,5.6971648699241954e-05,5.6971648699241954e-05
0001024,1024.0054933595657,1024.0054933595657,7.275683677273742,7.275683677273742,0.03190802055091964,0.00014791632275299455,0.00014791632275299455
0002048,2048.0053923749924,2048.0053923749924,7.114688382692384,7.114688382692384,0.028875963786545212,7.09500401915167e-05,7.09500401915167e-05
0004096,4096.0055291223525,4096.0055291223525,6.996848702518439,6.996848702518439,0.030529236033446372,0.0001444134189577578,0.0001444134189577578
0008192,8192.005379385948,8192.005379385948,6.91610155517591,6.91610155517591,0.028052679226949352,5.569617360475229e-05,5.569617360475229e-05


==> data/Pegasus-Lattice_Size-16-ilp-gurobi.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000001,1.0059166199999998,1.0059166199999998,103.61374953957608,103.61374953957608,2.672214880058927,0.0003580167045355994,0.0003580167045355994
0000002,2.00908918,2.00908918,103.61374953957608,103.61374953957608,2.672214880058927,0.0003777755512124586,0.0003777755512124586
0000004,4.00961036,4.00961036,103.61374953957608,103.61374953957608,2.672214880058927,0.0002721642972581838,0.0002721642972581838
0000008,8.010473800000002,8.010473800000002,37.5432500787893,37.5432500787893,0.7536962685994706,0.0009206293481823809,0.0009206293481823809
0000016,16.009582060000003,16.009582060000003,37.28060724419409,37.28060724419409,0.7620264883276563,0.00075939627224122,0.00075939627224122
0000032,32.01151548,32.01151548,34.21567419011771,34.21567419011771,0.7223518865783928,0.0012133146269081776,0.0012133146269081776
0000064,64.01334658,64.01334658,32.060487479978,32.060487479978,0.6728868102000394,0.002390469140035355,0.002390469140035355
0000128,128.00873185999998,128.00873185999998,31.69664663986899,31.69664663986899,0.6646249305138444,0.000890323230463174,0.000890323230463174
0000256,256.00733277999996,256.00733277999996,29.921427592807614,29.921427592807614,0.6297887445186596,0.0007094092323989402,0.0007094092323989402
0000512,512.00766648,512.00766648,29.559369407376444,29.559369407376444,0.6132372512317544,0.000694294785502305,0.000694294785502305
0001024,1024.0084616400002,1024.0084616400002,28.101405206296068,28.101405206296068,0.5981519949160881,0.0008815096946962315,0.0008815096946962315
0002048,2048.0097579199996,2048.0097579199996,26.85177705895567,26.85177705895567,0.5852048211107014,0.0012960409674281012,0.0012960409674281012
0004096,4096.01313798,4096.01313798,24.975699972040324,24.975699972040324,0.5348608892688902,0.001683402537494153,0.001683402537494153
0008192,8192.013858280001,8192.013858280001,23.278819239622134,23.278819239622134,0.49059472205154503,0.0017904499972599727,0.0017904499972599727


==> data/Pegasus-Lattice_Size-16-iqp-cplex.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000001,1.0023263200000003,1.0023263200000003,200.2630590394206,200.2630590394206,0.13468798209407037,0.0003280945551115976,0.0003280945551115976
0000002,2.00219078,2.00219078,200.2630590394206,200.2630590394206,0.13468798209407037,0.00011638414679195244,0.00011638414679195244
0000004,4.003334519999999,4.003334519999999,200.2630590394206,200.2630590394206,0.13468798209407037,0.0007022592632703315,0.0007022592632703315
0000008,8.007635979999998,8.007635979999998,200.2630590394206,200.2630590394206,0.13468798209407037,0.0009884726823060398,0.0009884726823060398
0000016,16.00882802,16.00882802,200.2630590394206,200.2630590394206,0.13468798209407037,0.001278783384343677,0.001278783384343677
0000032,32.00948324,32.00948324,195.91857916261424,195.91857916261424,3.0793427713488564,0.0012906164467811772,0.0012906164467811772
0000064,64.00906298,64.00906298,111.92113839908859,111.92113839908859,6.3188592943985284,0.0014208085379896153,0.0014208085379896153
0000128,128.01596424000002,128.01596424000002,102.43809812995787,102.43809812995787,5.660472523936519,0.0017036900747087304,0.0017036900747087304
0000256,256.02480318,256.02480318,95.70260343652328,95.70260343652328,5.71339206029802,0.0016389092287720322,0.0016389092287720322
0000512,512.0292317200001,512.0292317200001,87.18832458881045,87.18832458881045,5.536584363930881,0.0018107105361571147,0.0018107105361571147
0001024,1024.09534998,1024.09534998,74.88938881147908,74.88938881147908,5.437793189033002,0.037403642941759,0.037403642941759
0002048,2048.04867716,2048.04867716,66.67056524022345,66.67056524022345,4.9989924361856115,0.0016706956254645491,0.0016706956254645491
0004096,4096.05886322,4096.05886322,53.23959926322587,53.23959926322587,1.6692396544021522,0.002216559549240979,0.002216559549240979
0008192,8192.079172239999,8192.079172239999,51.572277506462186,51.572277506462186,1.5840894851359553,0.0023504473187067713,0.0023504473187067713


==> data/Pegasus-Lattice_Size-16-iqp-gurobi.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000001,1.010451,1.010451,57.5878336735947,57.5878336735947,0.19803835924323135,0.00035060588607001487,0.00035060588607001487
0000002,2.00229782,2.00229782,55.22375825920284,55.22375825920284,0.31570463272102256,0.00035612589804329413,0.00035612589804329413
0000004,4.00887586,4.00887586,55.09370438828459,55.09370438828459,0.320230350497817,0.0007932062500448432,0.0007932062500448432
0000008,8.011842199999998,8.011842199999998,55.08934607246235,55.08934607246235,0.3204998200228364,0.0019646155288825526,0.0019646155288825526
0000016,16.00526592,16.00526592,50.104862572369456,50.104862572369456,1.0001531601706437,0.0006788319294500133,0.0006788319294500133
0000032,32.00893746,32.00893746,37.215100495752914,37.215100495752914,1.4740267562447358,0.0009090570087016427,0.0009090570087016427
0000064,64.00534538,64.00534538,20.229908729273625,20.229908729273625,1.255246382134198,0.000614898812906942,0.000614898812906942
0000128,128.00927712,128.00927712,5.685134845834443,5.685134845834443,0.07085910149325711,0.004198043189697216,0.004198043189697216
0000256,256.00316062,256.00316062,5.685134845834443,5.685134845834443,0.07085910149325711,0.0004524226982246992,0.0004524226982246992
0000512,512.0029964199999,512.0029964199999,5.685134845834443,5.685134845834443,0.07085910149325711,0.0003041785312105486,0.0003041785312105486
0001024,1024.00375818,1024.00375818,5.684512180828217,5.684512180828217,0.0707478881442546,0.0006494053717753481,0.0006494053717753481
0002048,2048.0061349,2048.0061349,5.684512180828217,5.684512180828217,0.0707478881442546,0.001065321006427145,0.001065321006427145
0004096,4096.00554754,4096.00554754,5.684512180828217,5.684512180828217,0.0707478881442546,0.001053971016994945,0.001053971016994945
0008192,8192.00476278,8192.00476278,5.683581371023688,5.683581371023688,0.07058897991313204,0.0005051175682743274,0.0005051175682743274


==> data/Pegasus-Lattice_Size-16-mcmc-gd.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000001,1.0090727,1.0090727,8.384656886213724,8.384656886213724,0.09315022259838275,0.0005202457882617442,0.0005202457882617442
0000002,2.0096693,2.0096693,8.490154284590178,8.490154284590178,0.09198057625268119,0.0005171656587317338,0.0005171656587317338
0000004,4.010097539999999,4.010097539999999,8.526579352465154,8.526579352465154,0.08906507201787116,0.0005974851959296604,0.0005974851959296604
0000008,8.00852638,8.00852638,8.402802343804405,8.402802343804405,0.07380500710712525,0.0005269410491677232,0.0005269410491677232
0000016,16.0085771,16.0085771,8.3710383054539,8.3710383054539,0.08702565991920257,0.0004323795802631952,0.0004323795802631952
0000032,32.00940661999999,32.00940661999999,8.214612559261779,8.214612559261779,0.0919442102281948,0.00044342792055368914,0.00044342792055368914
0000064,64.00965916000001,64.00965916000001,8.23857174260829,8.23857174260829,0.10150114734444492,0.0005414267232233164,0.0005414267232233164
0000128,128.00939932,128.00939932,8.257096134734896,8.257096134734896,0.1002096036357958,0.00045912374165903944,0.00045912374165903944
0000256,256.00950036,256.00950036,8.342248642952706,8.342248642952706,0.09857001079001367,0.0004963424260383752,0.0004963424260383752
0000512,512.00998382,512.00998382,8.421218327741085,8.421218327741085,0.0870465664794165,0.0004989815289941684,0.0004989815289941684
0001024,1024.0094391,1024.0094391,8.273300705147994,8.273300705147994,0.10527810940040505,0.0004763206459464254,0.0004763206459464254
0002048,2048.00916272,2048.00916272,8.464680096315846,8.464680096315846,0.0775431540974621,0.0004795074633204976,0.0004795074633204976
0004096,4096.01070008,4096.01070008,8.311385764670927,8.311385764670927,0.08300303300876373,0.00042355056256499044,0.00042355056256499044
0008192,8192.00938606,8192.00938606,8.52383746852427,8.52383746852427,0.07982348091540037,0.0005021819959404232,0.0005021819959404232


==> data/Pegasus-Lattice_Size-16-mp-ms.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000001,1.02610898,1.02610898,162.1869242088396,162.1869242088396,0.2705284136502089,0.0021007400764900524,0.0021007400764900524
0000002,2.02284044,2.02284044,162.47738024068792,162.47738024068792,0.23930700351014134,0.0020984300110203882,0.0020984300110203882
0000004,4.02155272,4.02155272,162.56273795762752,162.56273795762752,0.2711490126473586,0.0018947485153336776,0.0018947485153336776
0000008,8.02458358,8.02458358,162.37892011191116,162.37892011191116,0.2859143835254086,0.0021635373333331897,0.0021635373333331897
0000016,16.021410639999996,16.021410639999996,162.4476425407875,162.4476425407875,0.24445002103068822,0.0018944268759642296,0.0018944268759642296
0000032,32.023586300000005,32.023586300000005,162.2967177979065,162.2967177979065,0.24373515554070718,0.0019486801097152332,0.0019486801097152332
0000064,64.02424634,64.02424634,162.6391931451405,162.6391931451405,0.2570384040689383,0.0018830693038089006,0.0018830693038089006
0000128,128.0233423,128.0233423,162.70484847741722,162.70484847741722,0.2484910604839725,0.0018483130221797802,0.0018483130221797802
0000256,256.02282484,256.02282484,162.5863565773761,162.5863565773761,0.28647431718814137,0.0020219157087662774,0.0020219157087662774
0000512,512.0209506,512.0209506,162.42627007254495,162.42627007254495,0.2826697493495421,0.0019191622022044156,0.0019191622022044156
0001024,1024.0261995,1024.0261995,162.65070114221663,162.65070114221663,0.2550093718114939,0.0020040363985554055,0.0020040363985554055
0002048,2048.0251587000002,2048.0251587000002,162.6607181463643,162.6607181463643,0.30372567439993975,0.002126210359596293,0.002126210359596293
0004096,4096.025012000001,4096.025012000001,162.52606567244527,162.52606567244527,0.24015870863018687,0.001819638982807783,0.001819638982807783
0008192,8192.021991000001,8192.021991000001,162.72438863322554,162.72438863322554,0.2747998566199753,0.002398079217947951,0.002398079217947951


==> data/Pegasus-Lattice_Size-16-pt-par-betamax-8.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000002,0.44772587999999996,0.44772587999999996,9.694768427281781,9.694768427281781,0.03643905448828123,0.004891024966379434,0.004891024966379434
0000004,0.7594434999999998,0.7594434999999998,6.716313452384888,6.716313452384888,0.04134406256370002,0.006051070228648881,0.006051070228648881
0000008,1.2319596,1.2319596,4.615484644529665,4.615484644529665,0.03621946900683327,0.011451881107254553,0.011451881107254553
0000016,2.1440192000000002,2.1440192000000002,2.927695367699455,2.927695367699455,0.03148049605579044,0.016646543458922518,0.016646543458922518
0000032,3.9157673999999996,3.9157673999999996,1.8105616687041064,1.8105616687041064,0.023900893118296972,0.017311595830210788,0.017311595830210788
0000064,7.457092999999999,7.457092999999999,1.2084066290678925,1.2084066290678925,0.019430187170958423,0.03235675425720608,0.03235675425720608
0000128,14.25495,14.25495,0.7745525776319586,0.7745525776319586,0.020564279561866607,0.0395443828411282,0.0395443828411282
0000256,27.7836,27.7836,0.35949342912496357,0.35949342912496357,0.014362143256665297,0.16398157818387246,0.16398157818387246
0000512,53.125792000000004,53.125792000000004,0.11835348673309896,0.11835348673309896,0.008126653518625218,0.17963293759241827,0.17963293759241827
0001024,102.20511400000001,102.20511400000001,0.03310826404338397,0.03310826404338397,0.0042489544913508134,0.4776793302317926,0.4776793302317926
0002048,197.21596000000002,197.21596000000002,0.01156055785138472,0.01156055785138472,0.002520640818027187,0.7369737585448168,0.7369737585448168
0004096,381.0246800000001,381.0246800000001,0.004373404397107695,0.004373404397107695,0.0014134320095903546,1.728919137269388,1.728919137269388
0008192,739.60176,739.60176,0.003121474992760226,0.003121474992760226,0.0011785074332070124,3.4146596850255473,3.4146596850255473
0016384,1458.9040000000002,1458.9040000000002,0.001246434979352803,0.001246434979352803,0.0006038544735028071,6.339216297406654,6.339216297406654


==> data/Pegasus-Lattice_Size-16-pt-par.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000002,0.50404504,0.50404504,9.559217481152873,9.559217481152873,0.041038832915122066,0.005765332538329281,0.005765332538329281
0000004,0.8542634199999999,0.8542634199999999,6.75509391566643,6.75509391566643,0.04267868228712625,0.0040019318832834735,0.0040019318832834735
0000008,1.4079788,1.4079788,4.7769882010952935,4.7769882010952935,0.03681257544539257,0.012095177087870139,0.012095177087870139
0000016,2.4468696,2.4468696,3.0350907848611763,3.0350907848611763,0.03916135794258242,0.007524068710207158,0.007524068710207158
0000032,4.596989199999999,4.596989199999999,1.9334842431294263,1.9334842431294263,0.024790744654742052,0.023676046039585473,0.023676046039585473
0000064,8.7480396,8.7480396,1.3915893840290408,1.3915893840290408,0.021342042489047176,0.033747510171451826,0.033747510171451826
0000128,16.907562000000002,16.907562000000002,0.9928603091651754,0.9928603091651754,0.018956675573038394,0.07234132772531363,0.07234132772531363
0000256,32.765568,32.765568,0.5500621153832509,0.5500621153832509,0.017839904530192584,0.1004022160272554,0.1004022160272554
0000512,63.593158,63.593158,0.2163532381407887,0.2163532381407887,0.013041527162496186,0.2781296936659117,0.2781296936659117
0001024,120.18776,120.18776,0.05059293809496282,0.05059293809496282,0.005444037163868318,0.6847341814402529,0.6847341814402529
0002048,225.24519999999995,225.24519999999995,0.010947809077863387,0.010947809077863387,0.0024184042113023926,1.476425840898712,1.476425840898712
0004096,421.16388,421.16388,0.0037540188009178715,0.0037540188009178715,0.0011452264110067153,2.3298988906221774,2.3298988906221774
0008192,796.6967999999999,796.6967999999999,0.002189920821124697,0.002189920821124697,0.0007754020226415478,5.0320684047620095,5.0320684047620095
0016384,1522.0288000000003,1522.0288000000003,0.00031498543192377354,0.00031498543192377354,0.0003149854319237736,10.274960146464247,10.274960146464247


==> data/Pegasus-Lattice_Size-16-qa0005-dwave.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000010,0.01764548,1.94074394,1.2352967330878888,1.2352967330878888,0.021245667485457392,5.779908904020736e-07,0.05278436436475631
0000020,0.020207480000000003,2.16134234,1.1767882340021452,1.1767882340021452,0.021796387898897263,5.779908904020161e-07,0.08590393355023357
0000040,0.025331259999999998,1.8817963599999998,1.1098492067978778,1.1098492067978778,0.017318483708572772,5.133404010468316e-07,0.021452804133169412
0000080,0.03557926,1.9081301400000001,1.031682034459841,1.031682034459841,0.018901062857871815,5.133404010468908e-07,0.017299543188849385
0000160,0.05607849999999999,2.07272984,1.0036624327705983,1.0036624327705983,0.018925019455558335,5.016299961736663e-07,0.03945065649130037
0000320,0.12724206000000002,2.19508336,0.9786448051862954,0.9786448051862954,0.018799489510088793,1.2553266100736646e-06,0.029738489733934274
0000640,0.25448498,2.49717088,0.9219249546405146,0.9219249546405146,0.015185455398605127,1.8968265657161406e-06,0.02960726999511755
0001280,0.5089690400000001,3.1072585399999997,0.8935612271560899,0.8935612271560899,0.018864546440929744,3.4159242930007286e-06,0.055350991848836524
0002560,1.03302022,4.68668858,0.9157690237856859,0.9157690237856859,0.015035247384893684,6.572502396735758e-06,0.11289912306458323
0005120,2.08113612,6.39847558,0.9028907562352666,0.9028907562352666,0.014704790517665146,1.2675144889080959e-05,0.05316852583421649


==> data/Pegasus-Lattice_Size-16-qa0025-dwave.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000010,0.01766548,1.8628325000000001,0.7234257495431092,0.7234257495431092,0.021216673627869255,5.779908904020794e-07,0.030047848705787875
0000020,0.02024728,1.83521372,0.6493953024746213,0.6493953024746213,0.020432061838134626,5.119311178154218e-07,0.01625400887595502
0000040,0.025411259999999998,1.87801386,0.6334845669828806,0.6334845669828806,0.018335929491432826,5.133404010468316e-07,0.01901717191273128
0000080,0.03573926,1.9327972,0.5845616617023528,0.5845616617023528,0.016204344696672087,5.133404010469448e-07,0.028845153069549035
0000160,0.05639868,2.03685884,0.5529257730450453,0.5529257730450453,0.016278150084204634,5.240657382038845e-07,0.033087820373818674
0000320,0.12788204,2.26710162,0.5065431972777084,0.5065431972777084,0.014942909415332484,1.2282258650225847e-06,0.0598093641613247
0000640,0.25576432,2.4689557800000004,0.47966970687273525,0.47966970687273525,0.012255669973692483,1.830231389407919e-06,0.034605644847452155
0001280,0.51152756,3.042357799999999,0.4566342729226223,0.4566342729226223,0.013286674210205414,3.1887762351011228e-06,0.023695142704265575
0002560,1.0381433800000002,4.258437439999999,0.4360618347905303,0.4360618347905303,0.012075448375218793,7.015893909327191e-06,0.045490289503730255
0005120,2.09137158,6.52552238,0.4172614338844501,0.4172614338844501,0.011574871532078333,1.3350321864189387e-05,0.06584452561826687


==> data/Pegasus-Lattice_Size-16-qa0125-dwave.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000010,0.017765480000000004,1.87200318,0.5368175308509369,0.5368175308509369,0.016040516354899545,5.779908904020161e-07,0.016242487305845838
0000020,0.02044726,1.9072189199999996,0.5099625907524706,0.5099625907524706,0.017043298357527745,5.133404010468464e-07,0.034593035704230335
0000040,0.025811260000000003,1.87232112,0.49682629537899287,0.49682629537899287,0.017365896586206197,5.133404010468837e-07,0.019256700704687445
0000080,0.03653926,1.9337944000000002,0.4427629085184781,0.4427629085184781,0.016786881341035464,5.133404010468769e-07,0.016729404298115216
0000160,0.057998459999999995,1.9807307399999998,0.43100893821000474,0.43100893821000474,0.013784200352806643,5.080655590028725e-07,0.015300519483186023
0000320,0.13108215999999998,2.1879767599999997,0.3741942901132388,0.3741942901132388,0.01252618070099279,1.092221103429234e-06,0.02819353864237749
0000640,0.26216323999999996,2.55641148,0.3676592869510243,0.3676592869510243,0.012246601135029272,1.8112032306882723e-06,0.06390201451983542
0001280,0.5243306999999999,3.0769050599999996,0.31839957607118274,0.31839957607118274,0.0116394292872247,3.27965279396782e-06,0.03711370629643843
0002560,1.0637423000000001,4.3137885,0.3012401185060744,0.3012401185060744,0.011650899443643267,7.366956007490933e-06,0.0760098391142011
0005120,2.14257102,6.6069764200000005,0.2849880640890566,0.2849880640890566,0.011577615575039007,1.344168022782091e-05,0.09175036879056657


==> data/Pegasus-Lattice_Size-16-qa0625-dwave.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000010,0.01826548,1.86784354,0.4675051127659654,0.4675051127659654,0.01616067803042396,5.779908904020794e-07,0.026052939294102923
0000020,0.02144726,1.88021542,0.43404079081150576,0.43404079081150576,0.015884715584043765,5.133404010468421e-07,0.024783254846492537
0000040,0.027811260000000004,1.8865603199999998,0.41096031856051424,0.41096031856051424,0.01525620203496603,5.133404010468232e-07,0.022651391140852017
0000080,0.040539259999999994,1.9613082000000004,0.3863771123662662,0.3863771123662662,0.016020501722606585,5.133404010468908e-07,0.02712282635973633
0000160,0.06599786,2.12721572,0.33579839068163386,0.33579839068163386,0.015489716300562196,5.345301198062168e-07,0.04558225966518688
0000320,0.14708366,2.1857363000000003,0.33366091134796816,0.33366091134796816,0.01322158828351645,1.1586797553723292e-06,0.026764626649889205
0000640,0.29416398,2.56347966,0.28872500851813804,0.28872500851813804,0.011708312706554007,2.222792874576369e-06,0.05817494898776157
0001280,0.5883292000000001,3.3541409200000003,0.2658972603973028,0.2658972603973028,0.012093564351678332,3.2715221446377876e-06,0.184079274168344
0002560,1.19173992,4.3517019,0.25221118721783964,0.25221118721783964,0.011113476973785926,6.820128671955995e-06,0.04778185968034355
0005120,2.39857746,7.052440020000001,0.22786415309293773,0.22786415309293773,0.011117500359641173,1.2665982401850839e-05,0.09935540596388175


==> data/Pegasus-Lattice_Size-16-qa3125-dwave.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000010,0.02076548,2.2242958400000004,0.4213780165887162,0.4213780165887162,0.017209206852356197,5.779908904019893e-07,0.18318607679126875
0000020,0.02644726,2.00642116,0.38818370787732226,0.38818370787732226,0.0159550754936411,5.133404010468519e-07,0.15244013051776942
0000040,0.037811260000000006,2.0059304000000004,0.3795350014317885,0.3795350014317885,0.01592443143649649,5.133404010467989e-07,0.15591310260804817
0000080,0.06053926,1.9082701000000002,0.3532645794693009,0.3532645794693009,0.015695986944590113,5.133404010467933e-07,0.013349111497582822
0000160,0.10599858,2.30852338,0.3084200176762773,0.3084200176762773,0.01318847338926475,5.183096545107155e-07,0.11947884759240053
0000320,0.22708116,2.2877765,0.2874716847797673,0.2874716847797673,0.012301758664464193,1.2653498346628724e-06,0.030397482166600178
0000640,0.45416604,2.68532248,0.2621569392804768,0.2621569392804768,0.011736357474724735,1.831239125481307e-06,0.05511153858864351
0001280,0.90832788,3.5473707,0.23348538496868257,0.23348538496868257,0.011715169780925723,3.382142781716761e-06,0.05063384830345553
0002560,1.8317374799999997,5.176053120000001,0.21041705295953161,0.21041705295953161,0.010598058833822683,6.815602747835701e-06,0.09832015987602881
0005120,3.678570240000001,9.05454212,0.1913793152524431,0.1913793152524431,0.011238523414568456,1.3201470542703359e-05,0.22918277110332644


==> data/Pegasus-Lattice_Size-16-sa-dwave.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000001,0.31110972,0.31110972,90.20487034297848,90.20487034297848,0.10058797899345469,0.0042759620482880805,0.0042759620482880805
0000002,0.33343488,0.33343488,31.359035691192386,31.359035691192386,0.055045544130289635,0.003692870277914192,0.003692870277914192
0000004,0.36443017999999994,0.36443017999999994,13.933419731696965,13.933419731696965,0.05019477555022195,0.005662718873668011,0.005662718873668011
0000008,0.43672242000000006,0.43672242000000006,7.598497394814277,7.598497394814277,0.03879453197661018,0.004986911019130633,0.004986911019130633
0000016,0.56578794,0.56578794,4.932244904572639,4.932244904572639,0.02992205482269465,0.00605100809934129,0.00605100809934129
0000032,0.82676452,0.82676452,3.421651553083697,3.421651553083697,0.025309543485862805,0.005943459652166457,0.005943459652166457
0000064,1.35154914,1.35154914,2.3860785388713883,2.3860785388713883,0.027127547279250475,0.005809087680031509,0.005809087680031509
0000128,2.40669296,2.40669296,1.6697395938259236,1.6697395938259236,0.024726639927252214,0.00944947749411596,0.00944947749411596
0000256,4.495195280000001,4.495195280000001,1.1633572236494816,1.1633572236494816,0.01625942543828841,0.013579704710204834,0.013579704710204834
0000512,8.613433140000001,8.613433140000001,0.8832730958826102,0.8832730958826102,0.01588024622912443,0.01753225113119692,0.01753225113119692
0001024,17.00528142,17.00528142,0.6097519178499337,0.6097519178499337,0.013194972234068496,0.02580603048558479,0.02580603048558479
0002048,33.65274798,33.65274798,0.46507932451116163,0.46507932451116163,0.009934199358484759,0.05459817795186261,0.05459817795186261
0004096,66.6012635,66.6012635,0.35307031738139594,0.35307031738139594,0.011422886265496517,0.13913902386335017,0.13913902386335017
0008192,132.49013312,132.49013312,0.2769023857583841,0.2769023857583841,0.009837046055432772,0.21738081070582793,0.21738081070582793
0016384,264.3061362,264.3061362,0.21413583970873112,0.21413583970873112,0.00863637748778764,0.47190337072885774,0.47190337072885774
0032768,525.30757786,525.30757786,0.1726079860324069,0.1726079860324069,0.008130078369956655,0.8547464079591106,0.8547464079591106
0065536,1049.53128228,1049.53128228,0.13421698121051778,0.13421698121051778,0.00752837621482484,1.7005601506677501,1.7005601506677501
0131072,2106.8095757600004,2106.8095757600004,0.11802626099765418,0.11802626099765418,0.0072788773403871,3.9528797826781705,3.9528797826781705
0262144,4199.18707526,4199.18707526,0.09963443677837856,0.09963443677837856,0.00676533878580012,6.722608355665402,6.722608355665402


==> data/Pegasus-Lattice_Size-16-svmc-par.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0001000,0.79635978,0.79635978,1.9426584289627766,1.9426584289627766,0.024407431983661784,0.002268524644585965,0.002268524644585965
0002000,1.3668402,1.3668402,1.4492103091208324,1.4492103091208324,0.024626676859653435,0.0038749896694003183,0.0038749896694003183
0004000,2.4419602,2.4419602,1.1916661958229353,1.1916661958229353,0.02500132196029561,0.0037153441622656794,0.0037153441622656794
0008000,4.6215136,4.6215136,0.9529091192966868,0.9529091192966868,0.02200587330359584,0.005306852626249829,0.005306852626249829
0016000,8.940348199999999,8.940348199999999,0.8098335471413705,0.8098335471413705,0.020169371687010194,0.009019755776095513,0.009019755776095513
0032000,17.582142,17.582142,0.693710757465228,0.693710757465228,0.017133273382125613,0.015216900939550141,0.015216900939550141
0064000,34.953424,34.953424,0.6094491604568983,0.6094491604568983,0.02126522221627441,0.03245481789459661,0.03245481789459661
0128000,69.50352199999999,69.50352199999999,0.5521270833276225,0.5521270833276225,0.01643426946863931,0.06331092024900214,0.06331092024900214
0256000,138.76562,138.76562,0.48402917891148844,0.48402917891148844,0.016514172408163313,0.11798663324499843,0.11798663324499843
0512000,277.04333999999994,277.04333999999994,0.44318241808885944,0.44318241808885944,0.015597036278646195,0.2079448722275073,0.2079448722275073
1024000,552.4945999999999,552.4945999999999,0.3972071934745871,0.3972071934745871,0.015307039274094178,0.530511223601675,0.530511223601675
2048000,1103.2312000000002,1103.2312000000002,0.39101488797550227,0.39101488797550227,0.0156846473254443,1.1950702699858629,1.1950702699858629
4096000,2205.032,2205.032,0.3623646785825152,0.3623646785825152,0.01441424665503257,2.1164836259171764,2.1164836259171764
8192000,4408.0026,4408.0026,0.33612120488906894,0.33612120488906894,0.015174371014739677,3.680253183504343,3.680253183504343


==> data/Pegasus-Lattice_Size-16-tabu-dwave.csv <==
time_group,mean_solve_time,mean_total_time,mean_percent_gap_from_best,mean_percent_gap_from_best_shifted,standard_error_gap,standard_error_time,standard_error_total_time
0000001,2.47027652,2.47027652,8.485820642191145,8.485820642191145,0.09645701711035341,0.009214428729974952,0.009214428729974952
0000002,4.26375402,4.26375402,8.213501679493275,8.213501679493275,0.08382510961219646,0.030731680078733486,0.030731680078733486
0000004,7.852489240000001,7.852489240000001,7.9782722464491505,7.9782722464491505,0.06453841958604607,0.04458873511749818,0.04458873511749818
0000008,14.933623319999999,14.933623319999999,7.736733885699672,7.736733885699672,0.05497886493170195,0.10468108489005026,0.10468108489005026
0000016,28.738602299999997,28.738602299999997,7.416615382395694,7.416615382395694,0.05051392123122417,0.13525063138228952,0.13525063138228952
0000032,56.75360162,56.75360162,7.209999221132602,7.209999221132602,0.04788155642899306,0.14954115375896762,0.14954115375896762
0000064,109.92716456,109.92716456,7.0613475437193305,7.0613475437193305,0.04810658397481664,0.1996570241591379,0.1996570241591379
0000128,217.04601902,217.04601902,6.916292535644687,6.916292535644687,0.038568514298130276,0.2599768149012732,0.2599768149012732
0000256,430.81657994,430.81657994,6.777997561416169,6.777997561416169,0.04326347995147395,0.47478304919209663,0.47478304919209663
0000512,857.2791949,857.2791949,6.612296978195941,6.612296978195941,0.043510278068167166,1.0840927900357518,1.0840927900357518
0001024,1688.7789991199998,1688.7789991199998,6.520231393697039,6.520231393697039,0.03571991962321835,2.5667110039235737,2.5667110039235737
0002048,3445.430033139999,3445.430033139999,6.391569664061889,6.391569664061889,0.030991924192079946,4.889675682266829,4.889675682266829


==> data/Pegasus-Lattice_Size-16_00016-grd-dwave.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000001,-10621.0,0.089927,0.089927,17.1464232779468,17.1464232779468
0000002,-10421.0,0.106907,0.106907,18.7066073796708,18.7066073796708
0000004,-10679.0,0.144309,0.144309,16.693969888446837,16.693969888446837
0000008,-10769.0,0.165644,0.165644,15.991887042671035,15.991887042671035
0000016,-10697.0,0.313046,0.313046,16.553553319291677,16.553553319291677
0000032,-10855.0,0.497433,0.497433,15.321007878929713,15.321007878929713
0000064,-10905.0,0.854048,0.854048,14.930961853498713,14.930961853498713
0000128,-10945.0,1.624782,1.624782,14.618925033153912,14.618925033153912
0000256,-10891.0,3.1758,3.1758,15.040174740619394,15.040174740619394
0000512,-10957.0,6.274041,6.274041,14.525313987050472,14.525313987050472
0001024,-10943.0,12.294073,12.294073,14.634526874171152,14.634526874171152
0002048,-10945.0,24.778013,24.778013,14.618925033153912,14.618925033153912
0004096,-10985.0,49.978734,49.978734,14.306888212809111,14.306888212809111
0008192,-11053.0,97.105713,97.105713,13.77642561822295,13.77642561822295
0016384,-11023.0,197.285708,197.285708,14.01045323348155,14.01045323348155
0032768,-11015.0,393.1988,393.1988,14.07286059755051,14.07286059755051
0065536,-11019.0,787.074222,787.074222,14.04165691551603,14.04165691551603
0131072,-11059.0,1567.564935,1567.564935,13.72962009517123,13.72962009517123
0262144,-11095.0,3136.8062,3136.8062,13.448786956860909,13.448786956860909


==> data/Pegasus-Lattice_Size-16_00016-grd-scd.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000001,-1759.0,1.0279018878936768,1.0279018878936768,86.27818082533739,86.27818082533739
0000002,-4919.0,2.0293610095977783,2.0293610095977783,61.62727201809813,61.62727201809813
0000004,-11547.0,4.005095958709717,4.005095958709717,9.922770886964662,9.922770886964662
0000008,-11635.0,8.005681037902832,8.005681037902832,9.2362898822061,9.2362898822061
0000016,-11683.0,16.00533699989319,16.00533699989319,8.86184569779234,8.86184569779234
0000032,-11783.0,32.0053448677063,32.0053448677063,8.081753646930338,8.081753646930338
0000064,-11749.0,64.00540900230408,64.00540900230408,8.346984944223419,8.346984944223419
0000128,-11849.0,128.00573801994324,128.00573801994324,7.566892893361417,7.566892893361417
0000256,-11867.0,256.0050950050354,256.0050950050354,7.426476324206257,7.426476324206257
0000512,-11843.0,512.0049798488617,512.0049798488617,7.613698416413137,7.613698416413137
0001024,-11891.0,1024.0055639743805,1024.0055639743805,7.239254231999376,7.239254231999376
0002048,-11951.0,2048.0050768852234,2048.0050768852234,6.771199001482175,6.771199001482175
0004096,-11947.0,4096.005469083786,4096.005469083786,6.802402683516655,6.802402683516655
0008192,-11929.0,8192.005284070969,8192.005284070969,6.942819252671815,6.942819252671815


==> data/Pegasus-Lattice_Size-16_00016-ilp-gurobi.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000001,1109.0,1.005899,1.005899,108.6512208440596,108.6512208440596
0000002,1109.0,2.007355,2.007355,108.6512208440596,108.6512208440596
0000004,1109.0,4.008848,4.008848,108.6512208440596,108.6512208440596
0000008,-7779.0,8.01642,8.01642,39.316639363444885,39.316639363444885
0000016,-7779.0,16.005579,16.005579,39.316639363444885,39.316639363444885
0000032,-8095.0,32.006137,32.006137,36.85154848272096,36.85154848272096
0000064,-8465.0,64.007661,64.007661,33.96520789453155,33.96520789453155
0000128,-8465.0,128.007263,128.007263,33.96520789453155,33.96520789453155
0000256,-8749.0,256.008505,256.008505,31.74974647008347,31.74974647008347
0000512,-8749.0,512.006065,512.006065,31.74974647008347,31.74974647008347
0001024,-8749.0,1024.006276,1024.006276,31.74974647008347,31.74974647008347
0002048,-8935.0,2048.007296,2048.007296,30.298775255480148,30.298775255480148
0004096,-9219.0,4096.01286,4096.01286,28.08331383103206,28.08331383103206
0008192,-9453.0,8192.037059,8192.037059,26.25789843201498,26.25789843201498


==> data/Pegasus-Lattice_Size-16_00016-iqp-cplex.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000001,12955.0,1.002112,1.002112,201.0609251891723,201.0609251891723
0000002,12955.0,2.002196,2.002196,201.0609251891723,201.0609251891723
0000004,12955.0,4.001612,4.001612,201.0609251891723,201.0609251891723
0000008,12955.0,8.001612,8.001612,201.0609251891723,201.0609251891723
0000016,12955.0,16.00207,16.00207,201.0609251891723,201.0609251891723
0000032,12955.0,32.02565,32.02565,201.0609251891723,201.0609251891723
0000064,-1353.0,64.026079,64.026079,89.44535455183711,89.44535455183711
0000128,-1899.0,128.003299,128.003299,85.18605195413059,85.18605195413059
0000256,-2831.0,256.020099,256.020099,77.91559404009674,77.91559404009674
0000512,-2831.0,512.035852,512.035852,77.91559404009674,77.91559404009674
0001024,-4485.0,1024.033555,1024.033555,65.01287151883922,65.01287151883922
0002048,-5399.0,2048.052729,2048.052729,57.88283017396053,57.88283017396053
0004096,-5969.0,4096.063091,4096.063091,53.43630548404712,53.43630548404712
0008192,-6121.0,8192.088975,8192.088975,52.250565566736874,52.250565566736874


==> data/Pegasus-Lattice_Size-16_00016-iqp-gurobi.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000001,-5479.0,1.014618,1.014618,57.258756533270926,57.258756533270926
0000002,-5735.0,2.001061,2.001061,55.2617208830642,55.2617208830642
0000004,-5749.0,4.003981,4.003981,55.15250799594352,55.15250799594352
0000008,-5749.0,8.005538,8.005538,55.15250799594352,55.15250799594352
0000016,-5751.0,16.003215,16.003215,55.13690615492628,55.13690615492628
0000032,-9631.0,32.030582,32.030582,24.869334581480615,24.869334581480615
0000064,-12035.0,64.004263,64.004263,6.1159216787580934,6.1159216787580934
0000128,-12125.0,128.001236,128.001236,5.413838832982292,5.413838832982292
0000256,-12125.0,256.002395,256.002395,5.413838832982292,5.413838832982292
0000512,-12125.0,512.001392,512.001392,5.413838832982292,5.413838832982292
0001024,-12125.0,1024.002543,1024.002543,5.413838832982292,5.413838832982292
0002048,-12125.0,2048.003195,2048.003195,5.413838832982292,5.413838832982292
0004096,-12125.0,4096.002244,4096.002244,5.413838832982292,5.413838832982292
0008192,-12125.0,8192.003339,8192.003339,5.413838832982292,5.413838832982292


==> data/Pegasus-Lattice_Size-16_00016-mcmc-gd.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000001,-11555.0,1.013451,1.013451,9.860363522895701,9.860363522895701
0000002,-11741.0,2.004515,2.004515,8.409392308292379,8.409392308292379
0000004,-11717.0,4.014369,4.014369,8.59661440049926,8.59661440049926
0000008,-11805.0,8.011152,8.011152,7.910133395740697,7.910133395740697
0000016,-11679.0,16.008993,16.008993,8.89304937982682,8.89304937982682
0000032,-11739.0,32.004236,32.004236,8.424994149309619,8.424994149309619
0000064,-11689.0,64.010093,64.010093,8.81504017474062,8.81504017474062
0000128,-11591.0,128.011155,128.011155,9.57953038458538,9.57953038458538
0000256,-11669.0,256.009714,256.009714,8.97105858491302,8.97105858491302
0000512,-11847.0,512.013279,512.013279,7.582494734378657,7.582494734378657
0001024,-11863.0,1024.013751,1024.013751,7.457680006240737,7.457680006240737
0002048,-11793.0,2048.007703,2048.007703,8.003744441844137,8.003744441844137
0004096,-11891.0,4096.003405,4096.003405,7.239254231999376,7.239254231999376
0008192,-11727.0,8192.006563,8192.006563,8.518605195413059,8.518605195413059


==> data/Pegasus-Lattice_Size-16_00016-mp-ms.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000001,8191.0,1.005148,1.005148,163.89733988610655,163.89733988610655
0000002,8307.0,2.013503,2.013503,164.80224666510648,164.80224666510648
0000004,8335.0,4.015909,4.015909,165.02067243934783,165.02067243934783
0000008,8387.0,8.039521,8.039521,165.42632030579608,165.42632030579608
0000016,8031.0,16.008439,16.008439,162.64919260472735,162.64919260472735
0000032,7947.0,32.038938,32.038938,161.9939152820033,161.9939152820033
0000064,8083.0,64.014573,64.014573,163.0548404711756,163.0548404711756
0000128,7977.0,128.01685,128.01685,162.22794289726187,162.22794289726187
0000256,8161.0,256.018196,256.018196,163.66331227084797,163.66331227084797
0000512,7937.0,512.042289,512.042289,161.91590607691708,161.91590607691708
0001024,8131.0,1024.03244,1024.03244,163.42928465558936,163.42928465558936
0002048,8309.0,2048.018019,2048.018019,164.8178485061237,164.8178485061237
0004096,7903.0,4096.036202,4096.036202,161.65067477962398,161.65067477962398
0008192,8055.0,8192.017895,8192.017895,162.83641469693424,162.83641469693424


==> data/Pegasus-Lattice_Size-16_00016-pt-par-betamax-8.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000002,-11595.0,0.433049,0.433049,9.5483267025509,9.5483267025509
0000004,-11909.0,0.786633,0.786633,7.098837662844216,7.098837662844216
0000008,-12211.0,1.21564,1.21564,4.74295966924097,4.74295966924097
0000016,-12393.0,2.571,2.571,3.323192136672127,3.323192136672127
0000032,-12523.0,3.85501,3.85501,2.309072470551525,2.309072470551525
0000064,-12633.0,7.3444,7.3444,1.4509712146033231,1.4509712146033231
0000128,-12699.0,14.1345,14.1345,0.9361104610344021,0.9361104610344021
0000256,-12753.0,27.1767,27.1767,0.5148607535689211,0.5148607535689211
0000512,-12799.0,52.4566,52.4566,0.15601841017240034,0.15601841017240034
0001024,-12813.0,103.465,103.465,0.0468055230517201,0.0468055230517201
0002048,-12819.0,189.347,189.347,0.0,1e-07
0004096,-12819.0,360.113,360.113,0.0,1e-07
0008192,-12819.0,715.219,715.219,0.0,1e-07
0016384,-12819.0,1507.9,1507.9,0.0,1e-07


==> data/Pegasus-Lattice_Size-16_00016-pt-par.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000002,-11581.0,0.530289,0.530289,9.65753958967158,9.65753958967158
0000004,-11923.0,0.83226,0.83226,6.989624775723535,6.989624775723535
0000008,-12183.0,1.38319,1.38319,4.961385443482331,4.961385443482331
0000016,-12373.0,2.49632,2.49632,3.4792105468445276,3.4792105468445276
0000032,-12531.0,4.59733,4.59733,2.246665106482565,2.246665106482565
0000064,-12611.0,8.81023,8.81023,1.6225914657929636,1.6225914657929636
0000128,-12669.0,18.8141,18.8141,1.1701380762930025,1.1701380762930025
0000256,-12741.0,32.463,32.463,0.6084717996723613,0.6084717996723613
0000512,-12777.0,62.6281,62.6281,0.32763866136204073,0.32763866136204073
0001024,-12811.0,123.842,123.842,0.062407364068960136,0.062407364068960136
0002048,-12819.0,227.479,227.479,0.0,1e-07
0004096,-12819.0,400.263,400.263,0.0,1e-07
0008192,-12819.0,781.574,781.574,0.0,1e-07
0016384,-12819.0,1465.1,1465.1,0.0,1e-07


==> data/Pegasus-Lattice_Size-16_00016-qa0005-dwave.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000010,-12637.0,0.01765,1.889875,1.419767532568843,1.419767532568843
0000020,-12675.0,0.020212,3.802681,1.1233325532412826,1.1233325532412826
0000040,-12663.0,0.025333,1.911009,1.2169435993447226,1.2169435993447226
0000080,-12693.0,0.035581,1.784284,0.9829159840861221,0.9829159840861221
0000160,-12703.0,0.056076,1.900427,0.904906778999922,0.904906778999922
0000320,-12675.0,0.127249,2.498617,1.1233325532412826,1.1233325532412826
0000640,-12689.0,0.254486,2.318362,1.0141196661206022,1.0141196661206022
0001280,-12693.0,0.50895,4.427387,0.9829159840861221,0.9829159840861221
0002560,-12687.0,1.033008,4.516891,1.0297215071378423,1.0297215071378423
0005120,-12689.0,2.081084,6.913116,1.0141196661206022,1.0141196661206022


==> data/Pegasus-Lattice_Size-16_00016-qa0025-dwave.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000010,-12713.0,0.01767,1.888181,0.8268975739137219,0.8268975739137219
0000020,-12717.0,0.020249,1.758752,0.7956938918792418,0.7956938918792418
0000040,-12749.0,0.025413,1.832058,0.5460644356034012,0.5460644356034012
0000080,-12729.0,0.035741,2.113488,0.7020828457758015,0.7020828457758015
0000160,-12753.0,0.056401,2.018214,0.5148607535689211,0.5148607535689211
0000320,-12747.0,0.127874,2.154059,0.5616662766206413,0.5616662766206413
0000640,-12755.0,0.255753,2.476457,0.4992589125516811,0.4992589125516811
0001280,-12747.0,0.511516,3.150012,0.5616662766206413,0.5616662766206413
0002560,-12751.0,1.038115,4.177454,0.5304625945861612,0.5304625945861612
0005120,-12755.0,2.091384,6.553405,0.4992589125516811,0.4992589125516811


==> data/Pegasus-Lattice_Size-16_00016-qa0125-dwave.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000010,-12753.0,0.01777,1.873267,0.5148607535689211,0.5148607535689211
0000020,-12759.0,0.020449,1.753122,0.46805523051720105,0.46805523051720105
0000040,-12751.0,0.025813,1.812193,0.5304625945861612,0.5304625945861612
0000080,-12761.0,0.036541,2.198589,0.452453389499961,0.452453389499961
0000160,-12771.0,0.058001,1.925566,0.3744441844137608,0.3744441844137608
0000320,-12771.0,0.131083,2.074111,0.3744441844137608,0.3744441844137608
0000640,-12765.0,0.262171,2.442722,0.4212497074654809,0.4212497074654809
0001280,-12771.0,0.524322,2.998985,0.3744441844137608,0.3744441844137608
0002560,-12775.0,1.063721,4.097918,0.3432405023792808,0.3432405023792808
0005120,-12777.0,2.142601,6.353486,0.32763866136204073,0.32763866136204073


==> data/Pegasus-Lattice_Size-16_00016-qa0625-dwave.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000010,-12763.0,0.01827,1.813642,0.43685154848272095,0.43685154848272095
0000020,-12765.0,0.021449,1.821842,0.4212497074654809,0.4212497074654809
0000040,-12767.0,0.027813,2.606102,0.4056478664482409,0.4056478664482409
0000080,-12763.0,0.040541,2.320697,0.43685154848272095,0.43685154848272095
0000160,-12773.0,0.066,1.879627,0.35884234339652077,0.35884234339652077
0000320,-12773.0,0.147091,2.165818,0.35884234339652077,0.35884234339652077
0000640,-12779.0,0.294163,2.402159,0.3120368203448007,0.3120368203448007
0001280,-12775.0,0.588314,3.154697,0.3432405023792808,0.3432405023792808
0002560,-12785.0,1.191753,4.257715,0.2652312972930806,0.2652312972930806
0005120,-12785.0,2.398624,6.941616,0.2652312972930806,0.2652312972930806


==> data/Pegasus-Lattice_Size-16_00016-qa3125-dwave.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000010,-12767.0,0.02077,1.732616,0.4056478664482409,0.4056478664482409
0000020,-12767.0,0.026449,1.858107,0.4056478664482409,0.4056478664482409
0000040,-12759.0,0.037813,1.839614,0.46805523051720105,0.46805523051720105
0000080,-12769.0,0.060541,1.981832,0.39004602543100086,0.39004602543100086
0000160,-12773.0,0.106001,1.969037,0.35884234339652077,0.35884234339652077
0000320,-12775.0,0.22708,2.319277,0.3432405023792808,0.3432405023792808
0000640,-12781.0,0.45417,2.56088,0.29643497932756063,0.29643497932756063
0001280,-12785.0,0.908327,3.389694,0.2652312972930806,0.2652312972930806
0002560,-12783.0,1.831743,5.044809,0.28083313831032064,0.28083313831032064
0005120,-12791.0,3.67858,7.755716,0.21842577424136048,0.21842577424136048


==> data/Pegasus-Lattice_Size-16_00016-sa-dwave.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000001,-1209.0,0.249138,0.249138,90.5686871050784,90.5686871050784
0000002,-8815.0,0.351604,0.351604,31.234885716514547,31.234885716514547
0000004,-11023.0,0.381677,0.381677,14.01045323348155,14.01045323348155
0000008,-11835.0,0.422834,0.422834,7.6761057804820965,7.6761057804820965
0000016,-12171.0,0.577807,0.577807,5.054996489585771,5.054996489585771
0000032,-12397.0,0.827926,0.827926,3.2919884546376474,3.2919884546376474
0000064,-12547.0,1.329769,1.329769,2.1218503783446447,2.1218503783446447
0000128,-12583.0,2.382584,2.382584,1.841017240034324,1.841017240034324
0000256,-12651.0,4.542531,4.542531,1.310554645448163,1.310554645448163
0000512,-12671.0,8.492492,8.492492,1.1545362352757624,1.1545362352757624
0001024,-12729.0,16.890389,16.890389,0.7020828457758015,0.7020828457758015
0002048,-12753.0,33.858721,33.858721,0.5148607535689211,0.5148607535689211
0004096,-12765.0,67.503634,67.503634,0.4212497074654809,0.4212497074654809
0008192,-12785.0,132.139035,132.139035,0.2652312972930806,0.2652312972930806
0016384,-12785.0,263.367121,263.367121,0.2652312972930806,0.2652312972930806
0032768,-12795.0,536.669641,536.669641,0.1872220922068804,0.1872220922068804
0065536,-12799.0,1051.3586,1051.3586,0.15601841017240034,0.15601841017240034
0131072,-12805.0,2145.014299,2145.014299,0.10921288712068024,0.10921288712068024
0262144,-12809.0,4247.077606,4247.077606,0.07800920508620017,0.07800920508620017


==> data/Pegasus-Lattice_Size-16_00016-svmc-par.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0001000,-12537.0,0.829343,0.829343,2.199859583430845,2.199859583430845
0002000,-12623.0,1.36841,1.36841,1.5289804196895234,1.5289804196895234
0004000,-12671.0,2.44715,2.44715,1.1545362352757624,1.1545362352757624
0008000,-12673.0,4.64773,4.64773,1.1389343942585226,1.1389343942585226
0016000,-12701.0,9.00616,9.00616,0.920508620017162,0.920508620017162
0032000,-12727.0,17.3187,17.3187,0.7176846867930415,0.7176846867930415
0064000,-12717.0,34.4571,34.4571,0.7956938918792418,0.7956938918792418
0128000,-12743.0,69.614,69.614,0.5928699586551213,0.5928699586551213
0256000,-12749.0,138.867,138.867,0.5460644356034012,0.5460644356034012
0512000,-12749.0,275.585,275.585,0.5460644356034012,0.5460644356034012
1024000,-12759.0,552.601,552.601,0.46805523051720105,0.46805523051720105
2048000,-12765.0,1088.98,1088.98,0.4212497074654809,0.4212497074654809
4096000,-12767.0,2168.68,2168.68,0.4056478664482409,0.4056478664482409
8192000,-12771.0,4399.53,4399.53,0.3744441844137608,0.3744441844137608


==> data/Pegasus-Lattice_Size-16_00016-tabu-dwave.csv <==
time_group,energy,solve_time,total_time,percent_gap_from_best,percent_gap_from_best_shifted
0000001,-11697.0,2.493984,2.493984,8.75263281067166,8.75263281067166
0000002,-11739.0,4.263482,4.263482,8.424994149309619,8.424994149309619
0000004,-11795.0,7.740315,7.740315,7.988142600826897,7.988142600826897
0000008,-11775.0,14.657505,14.657505,8.144161010999298,8.144161010999298
0000016,-11861.0,28.09024,28.09024,7.473281847257977,7.473281847257977
0000032,-11901.0,56.110352,56.110352,7.161245026913176,7.161245026913176
0000064,-11959.0,112.576766,112.576766,6.708791637413214,6.708791637413214
0000128,-11883.0,216.230875,216.230875,7.301661596068336,7.301661596068336
0000256,-11965.0,426.385767,426.385767,6.661986114361494,6.661986114361494
0000512,-12015.0,858.960539,858.960539,6.271940088930494,6.271940088930494
0001024,-11919.0,1695.616146,1695.616146,7.020828457758015,7.020828457758015
0002048,-11965.0,3398.647821,3398.647821,6.661986114361494,6.661986114361494


==> data/grd-dwave-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
5387.0,0.0,,,,


==> data/grd-scd-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
24.0,50.0,1.2344476504222661,9.688006535112177e-05,0.3227982207417293,0.0051465082340946345
96.0,50.0,1.8431722994733466,0.22448351438061445,0.49270474793452174,0.06177641624004413
215.0,46.0,,,,
383.0,0.0,,,,
598.0,0.0,,,,
862.0,0.0,,,,
1173.0,0.0,,,,
1532.0,0.0,,,,
1940.0,0.0,,,,
2396.0,0.0,,,,
2897.0,0.0,,,,
3447.0,0.0,,,,
4046.0,0.0,,,,
4693.0,0.0,,,,
5387.0,0.0,,,,


==> data/ilp-gurobi-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
5387.0,0.0,,,,


==> data/iqp-cplex-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
5387.0,0.0,,,,


==> data/iqp-gurobi-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
24.0,50.0,0.04784067750033594,0.004044054484165248,0.012537939677746015,0.001096877790476937
96.0,50.0,3.313241305939238,0.22475390284701421,0.8771007813987781,0.05871801595618854
215.0,50.0,213.99590061265138,32.79966987548993,78.4623110513221,12.118348695525569
383.0,30.0,,,,
598.0,5.0,,,,
862.0,1.0,,,,
1173.0,0.0,,,,
1532.0,0.0,,,,
1940.0,0.0,,,,
2396.0,0.0,,,,
2897.0,0.0,,,,
3447.0,0.0,,,,
4046.0,0.0,,,,
4693.0,0.0,,,,
5387.0,0.0,,,,


==> data/mcmc-gd-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
5387.0,0.0,,,,


==> data/mp-ms-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
5387.0,0.0,,,,


==> data/pt-par-betamax-8-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
24.0,50.0,0.002057639728497278,4.0676104686559383e-05,0.0005369289685803441,1.2700234474672744e-05
96.0,50.0,0.011667471651904165,0.0007063154352092281,0.003128446210746566,0.00020310236239503836
215.0,50.0,0.07855651836465471,0.006054257041927282,0.028545392528708108,0.002213155761762377
383.0,50.0,0.26570732613944514,0.01459508057764191,0.08949043284454565,0.0049286985579122
598.0,50.0,0.6946044170265959,0.032550573274622664,0.23116336446260383,0.011348173897749846
862.0,50.0,1.3724817266783247,0.10693570291614317,0.39694539600057316,0.03896518134350778
1173.0,50.0,2.0261024273179826,0.10118723262123604,0.6309709305049069,0.040480049528625335
1532.0,50.0,3.4511880370761507,0.2934395439873206,1.1268811656883333,0.10800821538892694
1940.0,50.0,5.1029084924683925,0.3994740338318972,1.75426942270538,0.15154017562350702
2396.0,50.0,7.103970625167058,0.5000494849179316,2.405862713709003,0.17391083677081426
2897.0,50.0,8.828901254515555,0.37982672950126195,3.0175269108412612,0.13430748305158288
3447.0,50.0,11.863130213432116,0.4157945136733476,3.917109780390612,0.15658850344580927
4046.0,50.0,14.776425508108753,0.5325051242979801,4.720077667474679,0.19834596432827645
4693.0,50.0,19.73180580015515,0.6551804450923318,6.109975877427024,0.2340169786607343
5387.0,50.0,32.47121654356719,0.9618975888635675,8.915427357382825,0.26604784154260736


==> data/pt-par-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
24.0,50.0,0.002001993665859462,1.8362772521167148e-05,0.0005235591051960046,9.602468948419244e-06
96.0,50.0,0.01067673927342052,0.0006777251523446475,0.0028525591736360736,0.0001980535754523684
215.0,50.0,0.08199876890934264,0.0063442086764228705,0.029836994754917856,0.002327592740987057
383.0,50.0,0.32237294525749344,0.018789901736053428,0.10829208596225914,0.006399453269968358
598.0,50.0,0.8574768702870175,0.04094536778386197,0.28390467007989967,0.013618346393877719
862.0,50.0,1.785520551521279,0.12372558022074126,0.5149688935958032,0.046982058267111916
1173.0,50.0,2.667640385684648,0.16449436885269486,0.8335391950352424,0.059954385774688056
1532.0,50.0,5.865468259824151,1.2976711662828526,1.9797091135404188,0.4827267185511228
1940.0,50.0,6.85886296849895,0.48389779881872985,2.349044866778213,0.18117191991453513
2396.0,50.0,10.066380832565068,0.5394193131478565,3.3973607861198762,0.18787169339721255
2897.0,50.0,12.762974852992011,0.5032250566245984,4.367150864427167,0.17941820046742704
3447.0,50.0,18.328074158660876,0.5903233298461313,6.057520620722606,0.22775602951954954
4046.0,50.0,23.428419158890193,0.5818392340162847,7.475295527801207,0.23182257706805448
4693.0,50.0,31.335469704648744,1.046730599175245,9.682894380274957,0.3552361011081296
5387.0,50.0,52.93706552825907,1.7240604398580466,14.533301083228885,0.46497948294706376


==> data/pt_beta_distribution.csv <==
replicate,beta
1,8.000000
2,6.492057
3,3.698652
4,2.892839
5,2.433961
6,2.117016
7,1.879430
8,1.692155
9,1.539238
10,1.412446
11,1.303147
12,1.208018
13,1.124571
14,1.051055
15,0.985846
16,0.927450
17,0.875058
18,0.827760
19,0.784952
20,0.745784
21,0.710236
22,0.677453
23,0.647115
24,0.619169
25,0.593229
26,0.569162
27,0.546589
28,0.525455
29,0.505617
30,0.486866
31,0.469191
32,0.452511
33,0.436649
34,0.421554
35,0.407173
36,0.393531
37,0.380446
38,0.367916
39,0.355890
40,0.344267
41,0.333016
42,0.322095
43,0.311458
44,0.301008
45,0.290742
46,0.280586
47,0.270559
48,0.260589
49,0.250685
50,0.240795
51,0.230888
52,0.221013
53,0.211087
54,0.201159
55,0.191161
56,0.181181
57,0.171140
58,0.161044
59,0.150935
60,0.140784
61,0.130600
62,0.120402
63,0.110195
64,0.100000


==> data/qa0005-dwave-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
5387.0,0.0,,,,


==> data/qa0025-dwave-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
5387.0,0.0,,,,


==> data/qa0125-dwave-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
5387.0,18.0,,,,


==> data/qa3125-dwave-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
5387.0,49.0,,,,


==> data/sa-dwave-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
24.0,50.0,0.006401400519103899,0.00018565395869724922,0.0016657822742596896,5.078737104585754e-05
96.0,50.0,0.016797282614442802,0.0006807774577241523,0.0044645398414481065,0.00018819910773517243
215.0,50.0,0.04380634830067681,0.004201523938817706,0.015924470628880097,0.0015350868882784954
383.0,50.0,0.25928365587831875,0.03853127544106101,0.08615299080922188,0.012546905039501177
598.0,50.0,0.9824533824078554,0.08213930564178577,0.3261932898487757,0.027274501585646888
862.0,50.0,8.289248310603698,2.553779789298599,2.5666550188588597,0.8624007817583156
1173.0,50.0,17.731813237077503,3.509219293350365,5.076995993599607,0.8625775161334812
1532.0,50.0,33.14102949651761,8.94568347875168,10.525024416806854,2.696163973615549
1940.0,49.0,,,,
2396.0,49.0,,,,
2897.0,50.0,87.66940607812248,14.16121372744324,30.49241907002163,5.203637870531731
3447.0,50.0,119.25272632019067,25.204007536415567,40.428332766319464,9.316455079792803
4046.0,50.0,117.76345307012622,11.703272775654437,37.823927520568766,3.9622835278675357
4693.0,50.0,136.64075659905518,14.079176954758482,43.0836981167719,4.641613351206404
5387.0,50.0,163.18236699652473,12.917843294381443,44.504107318611204,3.4849020372642667


==> data/svmc-par-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
24.0,50.0,0.0064193180348980335,2.4641420885291957e-05,0.0016789677014869442,2.8087544864410193e-05
96.0,50.0,0.034765518678316384,0.004776416306620602,0.00921619252930243,0.0012530449686957812
215.0,45.0,,,,
383.0,32.0,,,,
598.0,31.0,,,,
862.0,26.0,,,,
1173.0,24.0,,,,
1532.0,13.0,,,,
1940.0,9.0,,,,
2396.0,7.0,,,,
2897.0,12.0,,,,
3447.0,2.0,,,,
4046.0,8.0,,,,
4693.0,4.0,,,,
5387.0,13.0,,,,


==> data/svmc_annealing_schedule.csv <==
s,A,B
0.000,9.83941700,0.25919250
0.001,9.74648300,0.26164690
0.002,9.65543400,0.26411290
0.003,9.56560800,0.26659050
0.004,9.47668300,0.26907960
0.005,9.38976300,0.27158030
0.006,9.30333300,0.27409260
0.007,9.21841300,0.27661640
0.008,9.13447400,0.27915180
0.009,9.05142800,0.28169880
0.010,8.96951800,0.28425730
0.011,8.88844500,0.28682740
0.012,8.80914300,0.28940910
0.013,8.73007300,0.29200230
0.014,8.65256300,0.29460710
0.015,8.57574000,0.29722340
0.016,8.50111400,0.29985140
0.017,8.42654900,0.30249090
0.018,8.35287700,0.30514190
0.019,8.28022800,0.30780460
0.020,8.20895500,0.31047880
0.021,8.13823100,0.31316450
0.022,8.06750800,0.31586190
0.023,7.99852400,0.31857070
0.024,7.92996600,0.32129120
0.025,7.86312400,0.32402320
0.026,7.79628300,0.32676680
0.027,7.72944100,0.32952200
0.028,7.66467800,0.33228870
0.029,7.60032700,0.33506700
0.030,7.53788000,0.33785690
0.031,7.47543200,0.34065830
0.032,7.41298500,0.34347130
0.033,7.35155000,0.34629590
0.034,7.29111400,0.34913200
0.035,7.23200800,0.35197970
0.036,7.17360500,0.35483890
0.037,7.11520100,0.35770980
0.038,7.05679800,0.36059220
0.039,6.99948700,0.36348610
0.040,6.94319500,0.36639160
0.041,6.88821700,0.36930870
0.042,6.83401500,0.37223740
0.043,6.77981300,0.37517760
0.044,6.72561100,0.37812940
0.045,6.67140900,0.38109280
0.046,6.61898500,0.38406770
0.047,6.56682100,0.38705420
0.048,6.51668300,0.39005220
0.049,6.46663800,0.39306190
0.050,6.41659400,0.39608310
0.051,6.36654900,0.39911580
0.052,6.31650400,0.40216010
0.053,6.26736800,0.40521600
0.054,6.21922900,0.40828350
0.055,6.17203900,0.41136250
0.056,6.12577500,0.41445310
0.057,6.07951100,0.41755520
0.058,6.03324800,0.42066900
0.059,5.98698400,0.42379430
0.060,5.94072000,0.42693110
0.061,5.89499200,0.43007950
0.062,5.85091600,0.43323950
0.063,5.80736500,0.43641110
0.064,5.76547700,0.43959420
0.065,5.72358900,0.44278890
0.066,5.68170000,0.44599510
0.067,5.63981200,0.44921300
0.068,5.59792300,0.45244230
0.069,5.55603500,0.45568330
0.070,5.51414700,0.45893580
0.071,5.47383900,0.46219990
0.072,5.43379600,0.46547560
0.073,5.39535400,0.46876280
0.074,5.35724400,0.47206160
0.075,5.31913500,0.47537190
0.076,5.28102600,0.47869380
0.077,5.24291600,0.48202730
0.078,5.20480700,0.48537240
0.079,5.16669700,0.48872900
0.080,5.12858800,0.49209720
0.081,5.09102600,0.49547690
0.082,5.05487200,0.49886820
0.083,5.01906000,0.50227110
0.084,4.98479000,0.50568560
0.085,4.95052000,0.50911160
0.086,4.91625000,0.51254920
0.087,4.88198000,0.51599830
0.088,4.84771000,0.51945900
0.089,4.81344000,0.52293130
0.090,4.77917000,0.52641520
0.091,4.74490000,0.52991060
0.092,4.71062900,0.53341760
0.093,4.67667400,0.53693610
0.094,4.64440900,0.54046620
0.095,4.61226700,0.54400790
0.096,4.58204900,0.54756120
0.097,4.55183100,0.55112600
0.098,4.52161300,0.55470240
0.099,4.49139500,0.55829030
0.100,4.46117700,0.56188980
0.101,4.43095900,0.56550090
0.102,4.40074100,0.56912360
0.103,4.37052300,0.57275780
0.104,4.34030500,0.57640350
0.105,4.31008700,0.58006090
0.106,4.27986900,0.58372980
0.107,4.24973200,0.58741030
0.108,4.22113000,0.59110230
0.109,4.19252800,0.59480590
0.110,4.16550900,0.59852110
0.111,4.13858800,0.60224790
0.112,4.11166700,0.60598620
0.113,4.08474600,0.60973610
0.114,4.05782400,0.61349750
0.115,4.03090300,0.61727050
0.116,4.00398200,0.62105510
0.117,3.97706100,0.62485120
0.118,3.95013900,0.62865890
0.119,3.92321800,0.63247820
0.120,3.89629700,0.63630910
0.121,3.86937500,0.64015150
0.122,3.84245400,0.64400540
0.123,3.81553300,0.64787100
0.124,3.79035400,0.65174810
0.125,3.76527400,0.65563680
0.126,3.74157400,0.65953700
0.127,3.71827700,0.66344880
0.128,3.69498000,0.66737220
0.129,3.67168200,0.67130710
0.130,3.64838500,0.67525370
0.131,3.62508800,0.67921170
0.132,3.60179100,0.68318140
0.133,3.57849400,0.68716260
0.134,3.55519700,0.69115540
0.135,3.53189900,0.69515970
0.136,3.50860200,0.69917560
0.137,3.48530500,0.70320310
0.138,3.46200800,0.70724210
0.139,3.43871100,0.71129270
0.140,3.41541400,0.71535490
0.141,3.39211600,0.71942860
0.142,3.36881900,0.72351390
0.143,3.34716500,0.72761080
0.144,3.32555200,0.73171920
0.145,3.30543500,0.73583930
0.146,3.28553900,0.73997080
0.147,3.26564300,0.74411400
0.148,3.24574600,0.74826870
0.149,3.22585000,0.75243490
0.150,3.20595400,0.75661280
0.151,3.18605700,0.76080220
0.152,3.16616100,0.76500320
0.153,3.14626500,0.76921570
0.154,3.12636900,0.77343980
0.155,3.10647200,0.77767550
0.156,3.08657600,0.78192270
0.157,3.06668000,0.78618150
0.158,3.04678400,0.79045190
0.159,3.02688700,0.79473380
0.160,3.00699100,0.79902730
0.161,2.98709500,0.80333240
0.162,2.96719900,0.80764900
0.163,2.94730200,0.81197720
0.164,2.92740600,0.81631700
0.165,2.90841000,0.82066830
0.166,2.88985500,0.82503120
0.167,2.87214900,0.82940570
0.168,2.85492800,0.83379170
0.169,2.83770600,0.83818930
0.170,2.82048500,0.84259850
0.171,2.80326300,0.84701920
0.172,2.78604100,0.85145150
0.173,2.76882000,0.85589540
0.174,2.75159800,0.86035080
0.175,2.73437700,0.86481780
0.176,2.71715500,0.86929640
0.177,2.69993300,0.87378650
0.178,2.68271200,0.87828820
0.179,2.66549000,0.88280150
0.180,2.64826900,0.88732630
0.181,2.63104700,0.89186270
0.182,2.61382500,0.89641070
0.183,2.59660400,0.90097020
0.184,2.57938200,0.90554130
0.185,2.56216000,0.91012400
0.186,2.54493900,0.91471820
0.187,2.52771700,0.91932400
0.188,2.51049600,0.92394140
0.189,2.49327400,0.92857030
0.190,2.47616200,0.93321080
0.191,2.46031900,0.93786290
0.192,2.44476800,0.94252650
0.193,2.43036600,0.94720170
0.194,2.41596400,0.95188840
0.195,2.40156100,0.95658680
0.196,2.38715900,0.96129670
0.197,2.37275700,0.96601810
0.198,2.35835400,0.97075120
0.199,2.34395200,0.97549580
0.200,2.32954900,0.98025190
0.201,2.31514700,0.98501960
0.202,2.30074500,0.98979890
0.203,2.28634200,0.99458980
0.204,2.27194000,0.99939220
0.205,2.25753800,1.00420600
0.206,2.24313500,1.00903200
0.207,2.22873300,1.01386900
0.208,2.21433000,1.01871800
0.209,2.19992800,1.02357800
0.210,2.18552600,1.02845000
0.211,2.17112300,1.03333300
0.212,2.15672100,1.03822800
0.213,2.14231900,1.04313500
0.214,2.12791600,1.04805300
0.215,2.11351400,1.05298200
0.216,2.09911100,1.05792400
0.217,2.08470900,1.06287600
0.218,2.07030700,1.06784100
0.219,2.05590400,1.07281700
0.220,2.04200700,1.07780400
0.221,2.02877300,1.08280300
0.222,2.01626400,1.08781400
0.223,2.00419400,1.09283600
0.224,1.99212500,1.09787000
0.225,1.98005600,1.10291500
0.226,1.96798700,1.10797200
0.227,1.95591700,1.11304000
0.228,1.94384800,1.11812000
0.229,1.93177900,1.12321200
0.230,1.91971000,1.12831500
0.231,1.90764100,1.13343000
0.232,1.89557100,1.13855600
0.233,1.88350200,1.14369400
0.234,1.87143300,1.14884300
0.235,1.85936400,1.15400400
0.236,1.84729400,1.15917700
0.237,1.83522500,1.16436100
0.238,1.82315600,1.16955700
0.239,1.81108700,1.17476400
0.240,1.79901700,1.17998300
0.241,1.78694800,1.18521300
0.242,1.77487900,1.19045500
0.243,1.76281000,1.19570900
0.244,1.75074000,1.20097400
0.245,1.73867100,1.20625000
0.246,1.72660200,1.21153900
0.247,1.71453300,1.21683800
0.248,1.70246400,1.22215000
0.249,1.69039400,1.22747300
0.250,1.67832500,1.23280700
0.251,1.66625600,1.23815300
0.252,1.65418700,1.24351100
0.253,1.64211700,1.24888000
0.254,1.63101300,1.25426100
0.255,1.62028200,1.25965300
0.256,1.61029500,1.26505700
0.257,1.60030700,1.27047300
0.258,1.59032000,1.27590000
0.259,1.58033300,1.28133800
0.260,1.57034500,1.28678800
0.261,1.56035800,1.29225000
0.262,1.55037000,1.29772300
0.263,1.54038300,1.30320800
0.264,1.53039500,1.30870500
0.265,1.52040800,1.31421300
0.266,1.51042100,1.31973200
0.267,1.50043300,1.32526300
0.268,1.49044600,1.33080600
0.269,1.48045800,1.33636000
0.270,1.47047100,1.34192600
0.271,1.46048300,1.34750300
0.272,1.45049600,1.35309200
0.273,1.44050900,1.35869300
0.274,1.43052100,1.36430500
0.275,1.42053400,1.36992800
0.276,1.41054600,1.37556400
0.277,1.40055900,1.38121000
0.278,1.39057100,1.38686900
0.279,1.38058400,1.39253900
0.280,1.37059700,1.39822000
0.281,1.36060900,1.40391300
0.282,1.35062200,1.40961800
0.283,1.34063400,1.41533400
0.284,1.33064700,1.42106200
0.285,1.32065900,1.42680100
0.286,1.31067200,1.43255200
0.287,1.30068400,1.43831400
0.288,1.29069700,1.44408800
0.289,1.28071000,1.44987400
0.290,1.27076500,1.45567100
0.291,1.26163200,1.46148000
0.292,1.25311000,1.46730000
0.293,1.24487600,1.47313200
0.294,1.23664300,1.47897500
0.295,1.22840900,1.48483000
0.296,1.22017600,1.49069700
0.297,1.21194200,1.49657500
0.298,1.20370900,1.50246500
0.299,1.19547500,1.50836600
0.300,1.18724200,1.51427900
0.301,1.17900900,1.52020300
0.302,1.17077500,1.52613900
0.303,1.16254200,1.53208700
0.304,1.15430800,1.53804600
0.305,1.14607500,1.54401600
0.306,1.13784100,1.54999900
0.307,1.12960800,1.55599200
0.308,1.12137400,1.56199800
0.309,1.11314100,1.56801500
0.310,1.10490700,1.57404300
0.311,1.09667400,1.58008300
0.312,1.08844100,1.58613500
0.313,1.08020700,1.59219800
0.314,1.07197400,1.59827300
0.315,1.06374000,1.60435900
0.316,1.05550700,1.61045700
0.317,1.04727300,1.61656600
0.318,1.03904000,1.62268700
0.319,1.03080600,1.62882000
0.320,1.02257300,1.63496400
0.321,1.01434000,1.64112000
0.322,1.00610600,1.64728700
0.323,0.99787260,1.65346600
0.324,0.98963920,1.65965600
0.325,0.98140570,1.66585800
0.326,0.97317230,1.67207200
0.327,0.96493880,1.67829700
0.328,0.95670540,1.68453300
0.329,0.94867640,1.69078200
0.330,0.94126650,1.69704100
0.331,0.93452500,1.70331300
0.332,0.92778340,1.70959600
0.333,0.92104180,1.71589000
0.334,0.91430020,1.72219600
0.335,0.90755860,1.72851400
0.336,0.90081700,1.73484300
0.337,0.89407540,1.74118400
0.338,0.88733380,1.74753600
0.339,0.88059220,1.75390000
0.340,0.87385060,1.76027600
0.341,0.86710900,1.76666300
0.342,0.86036740,1.77306100
0.343,0.85362580,1.77947100
0.344,0.84688420,1.78589300
0.345,0.84014260,1.79232600
0.346,0.83340100,1.79877100
0.347,0.82665940,1.80522800
0.348,0.81991780,1.81169600
0.349,0.81317620,1.81817500
0.350,0.80643460,1.82466600
0.351,0.79969300,1.83116900
0.352,0.79295150,1.83768300
0.353,0.78620990,1.84420900
0.354,0.77946830,1.85074700
0.355,0.77272670,1.85729600
0.356,0.76598510,1.86385600
0.357,0.75924350,1.87042800
0.358,0.75250190,1.87701200
0.359,0.74576030,1.88360700
0.360,0.73901870,1.89021400
0.361,0.73227710,1.89683200
0.362,0.72553550,1.90346200
0.363,0.71879390,1.91010400
0.364,0.71205230,1.91675700
0.365,0.70531070,1.92342100
0.366,0.69856910,1.93009800
0.367,0.69182750,1.93678500
0.368,0.68524010,1.94348500
0.369,0.67921490,1.95019600
0.370,0.67365000,1.95691800
0.371,0.66808500,1.96365200
0.372,0.66252000,1.97039800
0.373,0.65695510,1.97715500
0.374,0.65139010,1.98392400
0.375,0.64582520,1.99070400
0.376,0.64026020,1.99749600
0.377,0.63469530,2.00429900
0.378,0.62913030,2.01111400
0.379,0.62356540,2.01794100
0.380,0.61800040,2.02477900
0.381,0.61243540,2.03162900
0.382,0.60687050,2.03849000
0.383,0.60130550,2.04536300
0.384,0.59574060,2.05224700
0.385,0.59017560,2.05914300
0.386,0.58461070,2.06605100
0.387,0.57904570,2.07297000
0.388,0.57348080,2.07990000
0.389,0.56791580,2.08684200
0.390,0.56235080,2.09379600
0.391,0.55678590,2.10076200
0.392,0.55122090,2.10773900
0.393,0.54565600,2.11472700
0.394,0.54009100,2.12172700
0.395,0.53452610,2.12873900
0.396,0.52896110,2.13576200
0.397,0.52339620,2.14279700
0.398,0.51783120,2.14984300
0.399,0.51226620,2.15690100
0.400,0.50670130,2.16397000
0.401,0.50113630,2.17105100
0.402,0.49557140,2.17814400
0.403,0.49000640,2.18524800
0.404,0.48444150,2.19236400
0.405,0.47887650,2.19949100
0.406,0.47356010,2.20663000
0.407,0.46886330,2.21378000
0.408,0.46450010,2.22094200
0.409,0.46013690,2.22811600
0.410,0.45577370,2.23530100
0.411,0.45141040,2.24249800
0.412,0.44704720,2.24970600
0.413,0.44268400,2.25692600
0.414,0.43832070,2.26415700
0.415,0.43395750,2.27140000
0.416,0.42959430,2.27865500
0.417,0.42523110,2.28592100
0.418,0.42086780,2.29319800
0.419,0.41650460,2.30048800
0.420,0.41214140,2.30778800
0.421,0.40777810,2.31510100
0.422,0.40341490,2.32242500
0.423,0.39905170,2.32976000
0.424,0.39468840,2.33710700
0.425,0.39032520,2.34446600
0.426,0.38596200,2.35183600
0.427,0.38159880,2.35921800
0.428,0.37723550,2.36661100
0.429,0.37287230,2.37401600
0.430,0.36850910,2.38143200
0.431,0.36414580,2.38886000
0.432,0.35978260,2.39630000
0.433,0.35541940,2.40375100
0.434,0.35105620,2.41121400
0.435,0.34669290,2.41868800
0.436,0.34232970,2.42617400
0.437,0.33796650,2.43367100
0.438,0.33360320,2.44118000
0.439,0.32924000,2.44870100
0.440,0.32487680,2.45623300
0.441,0.32051360,2.46377700
0.442,0.31665890,2.47133200
0.443,0.31335760,2.47889900
0.444,0.31005630,2.48647700
0.445,0.30675500,2.49406700
0.446,0.30345370,2.50166900
0.447,0.30015240,2.50928200
0.448,0.29685110,2.51690600
0.449,0.29354980,2.52454300
0.450,0.29024840,2.53219000
0.451,0.28694710,2.53985000
0.452,0.28364580,2.54752100
0.453,0.28034450,2.55520300
0.454,0.27704320,2.56289700
0.455,0.27374190,2.57060300
0.456,0.27044060,2.57832000
0.457,0.26713930,2.58604900
0.458,0.26383800,2.59378900
0.459,0.26053660,2.60154100
0.460,0.25723530,2.60930400
0.461,0.25393400,2.61707900
0.462,0.25063270,2.62486600
0.463,0.24733140,2.63266400
0.464,0.24403010,2.64047400
0.465,0.24072880,2.64829500
0.466,0.23742750,2.65612800
0.467,0.23412620,2.66397200
0.468,0.23082490,2.67182800
0.469,0.22752350,2.67969600
0.470,0.22422220,2.68757500
0.471,0.22092090,2.69546600
0.472,0.21761960,2.70336800
0.473,0.21431830,2.71128200
0.474,0.21117890,2.71920700
0.475,0.20844090,2.72714400
0.476,0.20593510,2.73509300
0.477,0.20342940,2.74305300
0.478,0.20092370,2.75102400
0.479,0.19841800,2.75900700
0.480,0.19591230,2.76700200
0.481,0.19340660,2.77500900
0.482,0.19090090,2.78302600
0.483,0.18839520,2.79105600
0.484,0.18588940,2.79909700
0.485,0.18338370,2.80715000
0.486,0.18087800,2.81521400
0.487,0.17837230,2.82329000
0.488,0.17586660,2.83137700
0.489,0.17336090,2.83947600
0.490,0.17085520,2.84758600
0.491,0.16834950,2.85570800
0.492,0.16584370,2.86384200
0.493,0.16333800,2.87198700
0.494,0.16083230,2.88014400
0.495,0.15832660,2.88831200
0.496,0.15582090,2.89649200
0.497,0.15331520,2.90468300
0.498,0.15080950,2.91288600
0.499,0.14830380,2.92110100
0.501,0.14579800,2.92932700
0.502,0.14329230,2.93756400
0.503,0.14078660,2.94581400
0.504,0.13828090,2.95407400
0.505,0.13588880,2.96234700
0.506,0.13379780,2.97063100
0.507,0.13197070,2.97892600
0.508,0.13014360,2.98723300
0.509,0.12831660,2.99555200
0.510,0.12648950,3.00388200
0.511,0.12466240,3.01222400
0.512,0.12283540,3.02057700
0.513,0.12100830,3.02894200
0.514,0.11918120,3.03731900
0.515,0.11735410,3.04570700
0.516,0.11552710,3.05410600
0.517,0.11370000,3.06251700
0.518,0.11187290,3.07094000
0.519,0.11004590,3.07937400
0.520,0.10821880,3.08782000
0.521,0.10639170,3.09627800
0.522,0.10456470,3.10474700
0.523,0.10273760,3.11322700
0.524,0.10091050,3.12171900
0.525,0.09908347,3.13022300
0.526,0.09725640,3.13873800
0.527,0.09542933,3.14726500
0.528,0.09360226,3.15580400
0.529,0.09177519,3.16435400
0.530,0.08994812,3.17291500
0.531,0.08812106,3.18148800
0.532,0.08629399,3.19007300
0.533,0.08460645,3.19866900
0.534,0.08316437,3.20727700
0.535,0.08193470,3.21589600
0.536,0.08070504,3.22452700
0.537,0.07947537,3.23317000
0.538,0.07824570,3.24182400
0.539,0.07701603,3.25048900
0.540,0.07578637,3.25916700
0.541,0.07455670,3.26785500
0.542,0.07332703,3.27655600
0.543,0.07209736,3.28526800
0.544,0.07086770,3.29399100
0.545,0.06963803,3.30272600
0.546,0.06840836,3.31147300
0.547,0.06717869,3.32023100
0.548,0.06594903,3.32900100
0.549,0.06471936,3.33778200
0.550,0.06348969,3.34657500
0.551,0.06226003,3.35537900
0.552,0.06103036,3.36419500
0.553,0.05980069,3.37302300
0.554,0.05857102,3.38186200
0.555,0.05734136,3.39071200
0.556,0.05611169,3.39957500
0.557,0.05488202,3.40844900
0.558,0.05365235,3.41733400
0.559,0.05256847,3.42623100
0.560,0.05164678,3.43513900
0.561,0.05080279,3.44406000
0.562,0.04995879,3.45299100
0.563,0.04911480,3.46193400
0.564,0.04827081,3.47088900
0.565,0.04742681,3.47985600
0.566,0.04658282,3.48883300
0.567,0.04573883,3.49782300
0.568,0.04489483,3.50682400
0.569,0.04405084,3.51583700
0.570,0.04320685,3.52486100
0.571,0.04236286,3.53389700
0.572,0.04151886,3.54294400
0.573,0.04067487,3.55200300
0.574,0.03983088,3.56107300
0.575,0.03898688,3.57015500
0.576,0.03814289,3.57924900
0.577,0.03729890,3.58835400
0.578,0.03645490,3.59747100
0.579,0.03561091,3.60659900
0.580,0.03476692,3.61573900
0.581,0.03392292,3.62489000
0.582,0.03307893,3.63405300
0.583,0.03232288,3.64322800
0.584,0.03167232,3.65241400
0.585,0.03110215,3.66161200
0.586,0.03053198,3.67082100
0.587,0.02996182,3.68004200
0.588,0.02939165,3.68927400
0.589,0.02882148,3.69851800
0.590,0.02825131,3.70777400
0.591,0.02768115,3.71704100
0.592,0.02711098,3.72631900
0.593,0.02654081,3.73561000
0.594,0.02597064,3.74491100
0.595,0.02540047,3.75422500
0.596,0.02483031,3.76355000
0.597,0.02426014,3.77288600
0.598,0.02368997,3.78223400
0.599,0.02311980,3.79159400
0.600,0.02254964,3.80096500
0.601,0.02197947,3.81034800
0.602,0.02140930,3.81974200
0.603,0.02083913,3.82914800
0.604,0.02026897,3.83856500
0.605,0.01969880,3.84799400
0.606,0.01921873,3.85743500
0.607,0.01881481,3.86688700
0.608,0.01845166,3.87635100
0.609,0.01808851,3.88582600
0.610,0.01772535,3.89531300
0.611,0.01736220,3.90481100
0.612,0.01699905,3.91432100
0.613,0.01663589,3.92384300
0.614,0.01627274,3.93337600
0.615,0.01590959,3.94292100
0.616,0.01554643,3.95247700
0.617,0.01518328,3.96204500
0.618,0.01482013,3.97162400
0.619,0.01445697,3.98121500
0.620,0.01409382,3.99081800
0.621,0.01373066,4.00043200
0.622,0.01336751,4.01005700
0.623,0.01300436,4.01969500
0.624,0.01264120,4.02934300
0.625,0.01227805,4.03900400
0.626,0.01191490,4.04867600
0.627,0.01157945,4.05835900
0.628,0.01129203,4.06805400
0.629,0.01106215,4.07776100
0.630,0.01083228,4.08747900
0.631,0.01060240,4.09720900
0.632,0.01037252,4.10695000
0.633,0.01014264,4.11670300
0.634,0.00991276,4.12646700
0.635,0.00968289,4.13624300
0.636,0.00945301,4.14603100
0.637,0.00922313,4.15583000
0.638,0.00899325,4.16564100
0.639,0.00876337,4.17546300
0.640,0.00853349,4.18529700
0.641,0.00830361,4.19514200
0.642,0.00807374,4.20499900
0.643,0.00784386,4.21486800
0.644,0.00761398,4.22474800
0.645,0.00738410,4.23464000
0.646,0.00715422,4.24454300
0.647,0.00692496,4.25445800
0.648,0.00673759,4.26438400
0.649,0.00658250,4.27432200
0.650,0.00644079,4.28427100
0.651,0.00629907,4.29423300
0.652,0.00615735,4.30420500
0.653,0.00601564,4.31418900
0.654,0.00587392,4.32418500
0.655,0.00573220,4.33419300
0.656,0.00559048,4.34421100
0.657,0.00544877,4.35424200
0.658,0.00530705,4.36428400
0.659,0.00516533,4.37433800
0.660,0.00502361,4.38440300
0.661,0.00488190,4.39447900
0.662,0.00474018,4.40456800
0.663,0.00459846,4.41466800
0.664,0.00445674,4.42477900
0.665,0.00431503,4.43490200
0.666,0.00417331,4.44503700
0.667,0.00404585,4.45518300
0.668,0.00393475,4.46534000
0.669,0.00384390,4.47551000
0.670,0.00375304,4.48569100
0.671,0.00366219,4.49588300
0.672,0.00357133,4.50608700
0.673,0.00348048,4.51630300
0.674,0.00338962,4.52653000
0.675,0.00329876,4.53676800
0.676,0.00320791,4.54701900
0.677,0.00311705,4.55728000
0.678,0.00302620,4.56755400
0.679,0.00293534,4.57783900
0.680,0.00284449,4.58813500
0.681,0.00275363,4.59844300
0.682,0.00266278,4.60876300
0.683,0.00257192,4.61909400
0.684,0.00248107,4.62943700
0.685,0.00239021,4.63979100
0.686,0.00231686,4.65015700
0.687,0.00225567,4.66053500
0.688,0.00220052,4.67092400
0.689,0.00214537,4.68132400
0.690,0.00209022,4.69173600
0.691,0.00203507,4.70216000
0.692,0.00197992,4.71259500
0.693,0.00192477,4.72304200
0.694,0.00186962,4.73350100
0.695,0.00181447,4.74397100
0.696,0.00175932,4.75445200
0.697,0.00170417,4.76494500
0.698,0.00164902,4.77545000
0.699,0.00159387,4.78596600
0.700,0.00153872,4.79649400
0.701,0.00148357,4.80703400
0.702,0.00142842,4.81758500
0.703,0.00137480,4.82814700
0.704,0.00132966,4.83872100
0.705,0.00129403,4.84930700
0.706,0.00126089,4.85990400
0.707,0.00122776,4.87051300
0.708,0.00119462,4.88113300
0.709,0.00116149,4.89176500
0.710,0.00112835,4.90240900
0.711,0.00109521,4.91306400
0.712,0.00106208,4.92373000
0.713,0.00102894,4.93440900
0.714,0.00099580,4.94509800
0.715,0.00096267,4.95580000
0.716,0.00092953,4.96651200
0.717,0.00089639,4.97723700
0.718,0.00086326,4.98797300
0.719,0.00083012,4.99872100
0.720,0.00079719,5.00948000
0.721,0.00077033,5.02025000
0.722,0.00074807,5.03103300
0.723,0.00072802,5.04182700
0.724,0.00070798,5.05263200
0.725,0.00068794,5.06344900
0.726,0.00066789,5.07427800
0.727,0.00064785,5.08511800
0.728,0.00062780,5.09596900
0.729,0.00060776,5.10683300
0.730,0.00058772,5.11770800
0.731,0.00056767,5.12859400
0.732,0.00054763,5.13949200
0.733,0.00052758,5.15040100
0.734,0.00050754,5.16132200
0.735,0.00048750,5.17225500
0.736,0.00046745,5.18319900
0.737,0.00044959,5.19415500
0.738,0.00043431,5.20512300
0.739,0.00042250,5.21610100
0.740,0.00041069,5.22709200
0.741,0.00039888,5.23809400
0.742,0.00038707,5.24910800
0.743,0.00037527,5.26013300
0.744,0.00036346,5.27117000
0.745,0.00035165,5.28221800
0.746,0.00033984,5.29327800
0.747,0.00032803,5.30434900
0.748,0.00031623,5.31543200
0.749,0.00030442,5.32652700
0.750,0.00029261,5.33763300
0.751,0.00028080,5.34875100
0.752,0.00026899,5.35988000
0.753,0.00025874,5.37102100
0.754,0.00024995,5.38217300
0.755,0.00024275,5.39333700
0.756,0.00023555,5.40451300
0.757,0.00022835,5.41570000
0.758,0.00022115,5.42689900
0.759,0.00021395,5.43810900
0.760,0.00020675,5.44933100
0.761,0.00019955,5.46056400
0.762,0.00019235,5.47180900
0.763,0.00018515,5.48306600
0.764,0.00017795,5.49433400
0.765,0.00017075,5.50561300
0.766,0.00016355,5.51690500
0.767,0.00015635,5.52820700
0.768,0.00014967,5.53952200
0.769,0.00014377,5.55084800
0.770,0.00013939,5.56218500
0.771,0.00013501,5.57353400
0.772,0.00013063,5.58489500
0.773,0.00012624,5.59626700
0.774,0.00012186,5.60765100
0.775,0.00011748,5.61904600
0.776,0.00011310,5.63045300
0.777,0.00010872,5.64187100
0.778,0.00010434,5.65330100
0.779,0.00009996,5.66474300
0.780,0.00009557,5.67619600
0.781,0.00009119,5.68766100
0.782,0.00008681,5.69913700
0.783,0.00008294,5.71062500
0.784,0.00007963,5.72212400
0.785,0.00007719,5.73363500
0.786,0.00007475,5.74515800
0.787,0.00007231,5.75669200
0.788,0.00006987,5.76823800
0.789,0.00006743,5.77979500
0.790,0.00006499,5.79136400
0.791,0.00006254,5.80294400
0.792,0.00006010,5.81453600
0.793,0.00005766,5.82614000
0.794,0.00005522,5.83775500
0.795,0.00005278,5.84938100
0.796,0.00005034,5.86102000
0.797,0.00004802,5.87266900
0.798,0.00004606,5.88433100
0.799,0.00004454,5.89600400
0.800,0.00004308,5.90768800
0.801,0.00004163,5.91938400
0.802,0.00004018,5.93109200
0.803,0.00003872,5.94281100
0.804,0.00003727,5.95454200
0.805,0.00003582,5.96628400
0.806,0.00003436,5.97803800
0.807,0.00003291,5.98980300
0.808,0.00003145,6.00158000
0.809,0.00003000,6.01336900
0.810,0.00002855,6.02516900
0.811,0.00002720,6.03698100
0.812,0.00002600,6.04880400
0.813,0.00002512,6.06063900
0.814,0.00002424,6.07248500
0.815,0.00002335,6.08434300
0.816,0.00002247,6.09621300
0.817,0.00002159,6.10809400
0.818,0.00002071,6.11998700
0.819,0.00001982,6.13189100
0.820,0.00001894,6.14380700
0.821,0.00001806,6.15573400
0.822,0.00001718,6.16767300
0.823,0.00001629,6.17962300
0.824,0.00001541,6.19158500
0.825,0.00001470,6.20355900
0.826,0.00001410,6.21554400
0.827,0.00001361,6.22754100
0.828,0.00001312,6.23954900
0.829,0.00001262,6.25156900
0.830,0.00001213,6.26360100
0.831,0.00001164,6.27564400
0.832,0.00001115,6.28769800
0.833,0.00001065,6.29976500
0.834,0.00001016,6.31184200
0.835,0.00000967,6.32393200
0.836,0.00000917,6.33603300
0.837,0.00000868,6.34814500
0.838,0.00000828,6.36026900
0.839,0.00000794,6.37240500
0.840,0.00000766,6.38455200
0.841,0.00000738,6.39671000
0.842,0.00000710,6.40888100
0.843,0.00000682,6.42106300
0.844,0.00000654,6.43325600
0.845,0.00000626,6.44546100
0.846,0.00000598,6.45767700
0.847,0.00000570,6.46990600
0.848,0.00000543,6.48214500
0.849,0.00000515,6.49439600
0.850,0.00000488,6.50665900
0.851,0.00000465,6.51893400
0.852,0.00000447,6.53122000
0.853,0.00000430,6.54351700
0.854,0.00000413,6.55582600
0.855,0.00000396,6.56814700
0.856,0.00000379,6.58047900
0.857,0.00000363,6.59282300
0.858,0.00000346,6.60517800
0.859,0.00000329,6.61754500
0.860,0.00000312,6.62992300
0.861,0.00000295,6.64231300
0.862,0.00000278,6.65471500
0.863,0.00000264,6.66712800
0.864,0.00000252,6.67955300
0.865,0.00000242,6.69198900
0.866,0.00000232,6.70443700
0.867,0.00000223,6.71689700
0.868,0.00000213,6.72936800
0.869,0.00000203,6.74185000
0.870,0.00000193,6.75434400
0.871,0.00000183,6.76685000
0.872,0.00000173,6.77936700
0.873,0.00000164,6.79189600
0.874,0.00000154,6.80443600
0.875,0.00000146,6.81698800
0.876,0.00000139,6.82955200
0.877,0.00000134,6.84212700
0.878,0.00000128,6.85471400
0.879,0.00000123,6.86731200
0.880,0.00000117,6.87992200
0.881,0.00000112,6.89254300
0.882,0.00000106,6.90517600
0.883,0.00000101,6.91782100
0.884,0.00000095,6.93047700
0.885,0.00000090,6.94314400
0.886,0.00000084,6.95582300
0.887,0.00000080,6.96851400
0.888,0.00000077,6.98121700
0.889,0.00000074,6.99393000
0.890,0.00000070,7.00665600
0.891,0.00000067,7.01939300
0.892,0.00000064,7.03214200
0.893,0.00000061,7.04490200
0.894,0.00000058,7.05767300
0.895,0.00000055,7.07045700
0.896,0.00000051,7.08325200
0.897,0.00000048,7.09605800
0.898,0.00000046,7.10887600
0.899,0.00000044,7.12170600
0.900,0.00000042,7.13454700
0.901,0.00000040,7.14739900
0.902,0.00000038,7.16026400
0.903,0.00000036,7.17313900
0.904,0.00000035,7.18602700
0.905,0.00000033,7.19892600
0.906,0.00000031,7.21183600
0.907,0.00000029,7.22475800
0.908,0.00000027,7.23769200
0.909,0.00000026,7.25063700
0.910,0.00000025,7.26359400
0.911,0.00000023,7.27656200
0.912,0.00000022,7.28954200
0.913,0.00000021,7.30253400
0.914,0.00000020,7.31553700
0.915,0.00000019,7.32855200
0.916,0.00000018,7.34157800
0.917,0.00000017,7.35461600
0.918,0.00000016,7.36766500
0.919,0.00000015,7.38072600
0.920,0.00000014,7.39379800
0.921,0.00000014,7.40688200
0.922,0.00000013,7.41997800
0.923,0.00000012,7.43308500
0.924,0.00000012,7.44620400
0.925,0.00000011,7.45933400
0.926,0.00000011,7.47247600
0.927,0.00000010,7.48562900
0.928,0.00000009,7.49879400
0.929,0.00000009,7.51197100
0.930,0.00000008,7.52515900
0.931,0.00000008,7.53835900
0.932,0.00000007,7.55157000
0.933,0.00000007,7.56479300
0.934,0.00000007,7.57802700
0.935,0.00000006,7.59127300
0.936,0.00000006,7.60453100
0.937,0.00000006,7.61780000
0.938,0.00000005,7.63108000
0.939,0.00000005,7.64437200
0.940,0.00000005,7.65767600
0.941,0.00000004,7.67099200
0.942,0.00000004,7.68431900
0.943,0.00000004,7.69765700
0.944,0.00000004,7.71100700
0.945,0.00000004,7.72436900
0.946,0.00000003,7.73774200
0.947,0.00000003,7.75112700
0.948,0.00000003,7.76452300
0.949,0.00000003,7.77793100
0.950,0.00000003,7.79135000
0.951,0.00000002,7.80478100
0.952,0.00000002,7.81822400
0.953,0.00000002,7.83167800
0.954,0.00000002,7.84514400
0.955,0.00000002,7.85862100
0.956,0.00000002,7.87211000
0.957,0.00000002,7.88561000
0.958,0.00000002,7.89912200
0.959,0.00000002,7.91264600
0.960,0.00000001,7.92618100
0.961,0.00000001,7.93972800
0.962,0.00000001,7.95328600
0.963,0.00000001,7.96685600
0.964,0.00000001,7.98043700
0.965,0.00000001,7.99403000
0.966,0.00000001,8.00763500
0.967,0.00000001,8.02125100
0.968,0.00000001,8.03487800
0.969,0.00000001,8.04851700
0.970,0.00000001,8.06216800
0.971,0.00000001,8.07583100
0.972,0.00000001,8.08950500
0.973,0.00000001,8.10319000
0.974,0.00000001,8.11688700
0.975,0.00000001,8.13059600
0.976,0.00000001,8.14431600
0.977,0.00000001,8.15804800
0.978,0.00000001,8.17179100
0.979,0.00000000,8.18554600
0.980,0.00000000,8.19931200
0.981,0.00000000,8.21309000
0.982,0.00000000,8.22688000
0.983,0.00000000,8.24068100
0.984,0.00000000,8.25449400
0.985,0.00000000,8.26831800
0.986,0.00000000,8.28215400
0.987,0.00000000,8.29600100
0.988,0.00000000,8.30986000
0.989,0.00000000,8.32373100
0.990,0.00000000,8.33761300
0.991,0.00000000,8.35150700
0.992,0.00000000,8.36541200
0.993,0.00000000,8.37932900
0.994,0.00000000,8.39325700
0.995,0.00000000,8.40719700
0.996,0.00000000,8.42114800
0.997,0.00000000,8.43511100
0.998,0.00000000,8.44908600
0.999,0.00000000,8.46307200
1.000,0.00000000,8.47707000


==> data/tabu-dwave-runtime_ratio.csv <==
num_variables,num_matched_solution,runtime_ratio_solve,runtime_ratio_solve_sem,runtime_ratio_total,runtime_ratio_total_sem
5387.0,0.0,,,,


==> figures/pt_beta_distribution.tikz <==
\begin{tikzpicture}
    \begin{axis}[enlargelimits=false,legend columns=1,height=7.5cm,xlabel=Replica index,
        ylabel=$\beta$,ymin=0.0,xtick pos=left,ytick pos=left]
        \pgfplotstableread[col sep = comma]{data/pt_beta_distribution.csv}{\tmpdata};
        \addplot[very thick, mark=*, index of colormap=0 of Set3-12] table [x=replicate, y=beta]{\tmpdata};
    \end{axis}
\end{tikzpicture}

